ExIt-OOS: Towards Learning from Planning in Imperfect Information Games

The current state of the art in playing many important perfect information games, including Chess and Go, combines planning and deep reinforcement learning with self-play. We extend this approach to imperfect information games and present ExIt-OOS, a novel approach to playing imperfect information games within the Expert Iteration framework and inspired by AlphaZero. We use Online Outcome Sampling, an online search algorithm for imperfect information games in place of MCTS. While training online, our neural strategy is used to improve the accuracy of playouts in OOS, allowing a learning and planning feedback loop for imperfect information games.

==> dat/leduc-ex-100k.dat <==
0 3.19148
1 2.73174
2 2.76080
3 3.00795
4 3.43986
5 3.35986
6 3.49656
7 3.66232
8 3.75353
9 4.33983
10 4.09720
11 3.93957
12 3.81136
13 5.06147
14 3.79881
15 3.55214
16 3.90391
17 3.87741
18 3.90914
19 3.57977
20 3.20613
21 3.38836
22 3.17838
23 3.44536
24 3.48169
25 3.42637
26 3.91824
27 3.31558
28 3.46678
29 2.91796
30 3.23795
31 2.50950
32 2.10965
33 2.20957
34 2.12444
35 1.58224
36 1.47745
37 1.51755
38 1.72210
39 1.32889
40 1.52099
41 1.42729
42 1.48293
43 1.12844
44 1.54607
45 1.06225
46 1.28128
47 1.00059
48 1.26983
49 1.67794
50 1.43505
51 1.33992
52 1.24224
53 1.09644
54 1.05078
55 0.98643
56 0.94246
57 1.18916
58 1.29969
59 1.00128
60 1.52656
61 0.79536
62 1.00605
63 0.85546
64 0.68156
65 0.75058
66 0.90931
67 0.77775
68 0.88298
69 0.81607
70 0.76597
71 0.73664
72 0.77296
73 0.75016
74 0.78979
75 0.68130
76 0.61540
77 0.65531
78 0.74885
79 0.66608
80 0.71040
81 0.66380
82 0.55922
83 0.56581
84 0.71533
85 0.63631
86 0.62100
87 0.52294
88 0.56735
89 0.61056
90 0.48889
91 0.61370
92 0.58419
93 0.48106
94 0.53021
95 0.64220
96 0.63876
97 0.54715
98 0.53214
99 0.52558
100 0.71155
101 0.57662
102 0.50654
103 0.44577
104 0.59476
105 0.48149
106 0.57813
107 0.69876
108 0.44584
109 0.45808
110 0.44429
111 0.50689
112 0.57341
113 0.41256
114 0.45503
115 0.40055
116 0.47207
117 0.46170
118 0.47019
119 0.45621
120 0.54247
121 0.41063
122 0.52454
123 0.52268
124 0.40908
125 0.42510
126 0.49631
127 0.51578
128 0.45341
129 0.51011
130 0.59637
131 0.44282
132 0.40258
133 0.42890
134 0.43838
135 0.41934
136 0.47356
137 0.41158
138 0.40412
139 0.43499
140 0.45153
141 0.42944
142 0.45126
143 0.39755
144 0.40162
145 0.42408
146 0.37741
147 0.39966
148 0.39686
149 0.45943
150 0.49824
151 0.48210
152 0.40071
153 0.45845
154 0.38841
155 0.49391
156 0.39055
157 0.43631
158 0.42345
159 0.49056
160 0.40851
161 0.44448
162 0.49079
163 0.46287
164 0.40526
165 0.44685
166 0.40752
167 0.43905
168 0.44132
169 0.39394
170 0.55880
171 0.51670
172 0.42582
173 0.42361
174 0.45220
175 0.40907
176 0.42716
177 0.44984
178 0.48497
179 0.40911
180 0.52013
181 0.44902
182 0.40602
183 0.42967
184 0.37416
185 0.40522
186 0.36103
187 0.42494
188 0.46364
189 0.44528
190 0.43954
191 0.44424
192 0.46651
193 0.40348
194 0.35443
195 0.41974
196 0.50438
197 0.36872
198 0.37567
199 0.34193
200 0.40677
201 0.40121
202 0.36800
203 0.47247
204 0.38406
205 0.45693
206 0.45363
207 0.42762
208 0.33298
209 0.41345
210 0.39123
211 0.43478
212 0.35001
213 0.39922
214 0.35237
215 0.45012
216 0.33616
217 0.32511
218 0.37516
219 0.31435
220 0.37779
221 0.32378
222 0.31107
223 0.46578
224 0.34816
225 0.30755
226 0.43804
227 0.34184
228 0.41437
229 0.29653
230 0.33381
231 0.41358
232 0.32479
233 0.38591
234 0.33625
235 0.32759
236 0.40788
237 0.33305
238 0.32736
239 0.30081
240 0.31308
241 0.37604
242 0.33617
243 0.35597
244 0.32856
245 0.34735
246 0.49494
247 0.37756
248 0.43190
249 0.36882
250 0.38488
251 0.43803
252 0.33333
253 0.36884
254 0.34398
255 0.31714
256 0.34301
257 0.34876
258 0.31313
259 0.28118
260 0.28361
261 0.37191
262 0.31094
263 0.32872
264 0.28287
265 0.30182
266 0.45995
267 0.31188
268 0.35697
269 0.44471
270 0.31241
271 0.48688
272 0.37212
273 0.34678
274 0.32946
275 0.51982
276 0.30299
277 0.34820
278 0.29656
279 0.30709
280 0.36021
281 0.29698
282 0.36684
283 0.28772
284 0.34859
285 0.36600
286 0.38743
287 0.33077
288 0.29701
289 0.36620
290 0.32642
291 0.31761
292 0.27377
293 0.38261
294 0.31333
295 0.34168
296 0.41364
297 0.48988
298 0.32165
299 0.31327
300 0.35136
301 0.29251
302 0.30932
303 0.30863
304 0.34271
305 0.34737
306 0.37913
307 0.28967
308 0.46180
309 0.29060
310 0.31988
311 0.36333
312 0.46298
313 0.32703
314 0.31754
315 0.31004
316 0.38093
317 0.39139
318 0.34608
319 0.36073
320 0.32928
321 0.34260
322 0.40974
323 0.33960
324 0.29015
325 0.40315
326 0.36375
327 0.38973
328 0.45148
329 0.40555
330 0.32712
331 0.37704
332 0.28411
333 0.39178
334 0.31406
335 0.37946
336 0.37357
337 0.33519
338 0.35569
339 0.48691
340 0.45935
341 0.36401
342 0.33593
343 0.36927
344 0.36995
345 0.40465
346 0.39023
347 0.36211
348 0.32081
349 0.34090
350 0.37422
351 0.36786
352 0.44060
353 0.32059
354 0.32274
355 0.33182
356 0.32644
357 0.38668
358 0.32910
359 0.32606
360 0.36788
361 0.37886
362 0.28946
363 0.36086
364 0.33733
365 0.35200
366 0.41564
367 0.39807
368 0.31362
369 0.31317
370 0.35339
371 0.28371
372 0.32866
373 0.35838
374 0.34908
375 0.34575
376 0.40250
377 0.34464
378 0.35218
379 0.41556
380 0.35473
381 0.38394
382 0.32912
383 0.48618
384 0.37655
385 0.31274
386 0.53911
387 0.30347
388 0.29317
389 0.36443
390 0.37139
391 0.39541
392 0.36227
393 0.32974
394 0.35928
395 0.35278
396 0.35787
397 0.32701
398 0.32660
399 0.34843
400 0.38152
401 0.34176
402 0.34075
403 0.44995
404 0.33571
405 0.30787
406 0.36785
407 0.27831
408 0.35478
409 0.33742
410 0.40797
411 0.33053
412 0.32730
413 0.38342
414 0.30222
415 0.28561
416 0.34166
417 0.34012
418 0.30700
419 0.31142
420 0.34604
421 0.31608
422 0.35237
423 0.33579
424 0.31772
425 0.32891
426 0.41222
427 0.35790
428 0.30069
429 0.33350
430 0.35595
431 0.34008
432 0.27708
433 0.30355
434 0.34445
435 0.31124
436 0.32020
437 0.38025
438 0.28719
439 0.36762
440 0.33786
441 0.35107
442 0.34377
443 0.36008
444 0.34549
445 0.41170
446 0.34352
447 0.36282
448 0.30510
449 0.30043
450 0.27513
451 0.33782
452 0.27638
453 0.30861
454 0.35980
455 0.30217
456 0.34375
457 0.33002
458 0.34128
459 0.37315
460 0.33991
461 0.29863
462 0.33036
463 0.32088
464 0.31408
465 0.33332
466 0.28838
467 0.36061
468 0.36587
469 0.30690
470 0.33047
471 0.37135
472 0.30339
473 0.29911
474 0.29720
475 0.36218
476 0.40383
477 0.32553
478 0.29083
479 0.31905
480 0.37652
481 0.33547
482 0.42712
483 0.32903
484 0.32347
485 0.29809
486 0.34090
487 0.26696
488 0.36143
489 0.30475
490 0.31224
491 0.28560
492 0.33910
493 0.31059
494 0.28747
495 0.28437
496 0.35674
497 0.30668
498 0.26500
499 0.37676
500 0.28585
501 0.29000
502 0.30839
503 0.35930
504 0.33773
505 0.29133
506 0.28830
507 0.28778
508 0.30641
509 0.27973
510 0.35180
511 0.32063
512 0.25807
513 0.26006
514 0.30564
515 0.28006
516 0.36627
517 0.35555
518 0.26765
519 0.30824
520 0.30129
521 0.34426
522 0.31012
523 0.31568
524 0.34655
525 0.30925
526 0.25983
527 0.44850
528 0.30577
529 0.39263
530 0.35217
531 0.32091
532 0.33345
533 0.33750
534 0.28617
535 0.30116
536 0.32399
537 0.28252
538 0.36080
539 0.32361
540 0.30482
541 0.32795
542 0.33478
543 0.30566
544 0.30140
545 0.28391
546 0.29257
547 0.36772
548 0.28112
549 0.38820
550 0.32740
551 0.28611
552 0.33095
553 0.31531
554 0.30059
555 0.37113
556 0.41338
557 0.32990
558 0.30253
559 0.33424
560 0.36726
561 0.29283
562 0.32714
563 0.31130
564 0.26795
565 0.27237
566 0.34349
567 0.32230
568 0.33504
569 0.40374
570 0.29347
571 0.28854
572 0.27667
573 0.37260
574 0.29426
575 0.26265
576 0.36352
577 0.34235
578 0.25846
579 0.28482
580 0.28677
581 0.27554
582 0.29748
583 0.31821
584 0.29374
585 0.29107
586 0.26422
587 0.34387
588 0.27621
589 0.39560
590 0.26932
591 0.30982
592 0.30908
593 0.43301
594 0.32767
595 0.26606
596 0.29959
597 0.34266
598 0.28265
599 0.26544
600 0.28213
601 0.26847
602 0.30200
603 0.33132
604 0.26801
605 0.34285
606 0.29996
607 0.27784
608 0.27073
609 0.24405
610 0.27083
611 0.27877
612 0.24668
613 0.33205
614 0.31986
615 0.28370
616 0.29812
617 0.24613
618 0.33850
619 0.27146
620 0.31612
621 0.26822
622 0.30564
623 0.30841
624 0.29912
625 0.26953
626 0.25026
627 0.26864
628 0.40306
629 0.36078
630 0.34090
631 0.30191
632 0.32601
633 0.32419
634 0.27739
635 0.36430
636 0.31743
637 0.32677
638 0.29870
639 0.29540
640 0.37476
641 0.32700
642 0.32243
643 0.34023
644 0.35344
645 0.31711
646 0.32612
647 0.26164
648 0.31062
649 0.33453
650 0.34306
651 0.31060
652 0.27484
653 0.31287
654 0.34502
655 0.31344
656 0.33836
657 0.27321
658 0.36401
659 0.28088
660 0.30926
661 0.37896
662 0.29837
663 0.35109
664 0.31673
665 0.31772
666 0.31047
667 0.35424
668 0.28745
669 0.30318
670 0.30501
671 0.31033
672 0.32163
673 0.29003
674 0.30840
675 0.30736
676 0.32261
677 0.31908
678 0.28154
679 0.28654
680 0.30869
681 0.29890
682 0.31059
683 0.32142
684 0.27947
685 0.31531
686 0.29771
687 0.29229
688 0.35166
689 0.29264
690 0.29992
691 0.36143
692 0.30561
693 0.38348
694 0.29583
695 0.30147
696 0.28372
697 0.37613
698 0.31290
699 0.28265
700 0.26952
701 0.30144
702 0.36206
703 0.27446
704 0.27143
705 0.37176
706 0.25058
707 0.28300
708 0.34014
709 0.30502
710 0.29648
711 0.29236
712 0.29922
713 0.27646
714 0.25744
715 0.29186
716 0.33595
717 0.25156
718 0.29828
719 0.28480
720 0.33272
721 0.35376
722 0.27380
723 0.30619
724 0.27496
725 0.32335
726 0.27848
727 0.30348
728 0.27855
729 0.30371
730 0.31498
731 0.32661
732 0.35232
733 0.33067
734 0.28606
735 0.26898
736 0.28085
737 0.32058
738 0.33460
739 0.29520
740 0.28616
741 0.27434
742 0.27745
743 0.30210
744 0.33118
745 0.28217
746 0.33567
747 0.30340
748 0.29255
749 0.28802
750 0.30812
751 0.31498
752 0.27290
753 0.30239
754 0.27063
755 0.28863
756 0.30612
757 0.30611
758 0.26613
759 0.31808
760 0.33277
761 0.28601
762 0.29373
763 0.28241
764 0.33122
765 0.34874
766 0.33798
767 0.30954
768 0.29023
769 0.34804
770 0.29057
771 0.31629
772 0.31344
773 0.31881
774 0.35905
775 0.28101
776 0.30972
777 0.31477
778 0.28916
779 0.30878
780 0.30479
781 0.39246
782 0.29295
783 0.29124
784 0.37415
785 0.36018
786 0.31612
787 0.30528
788 0.29729
789 0.35055
790 0.32933
791 0.33560
792 0.33223
793 0.36975
794 0.37884
795 0.27822
796 0.43287
797 0.29879
798 0.33980
799 0.31216
800 0.33384
801 0.30755
802 0.28173
803 0.28794
804 0.25832
805 0.28493
806 0.34770
807 0.35181
808 0.27266
809 0.37970
810 0.29658
811 0.29202
812 0.30693
813 0.28071
814 0.32602
815 0.29086
816 0.32092
817 0.27362
818 0.32512
819 0.30006
820 0.28701
821 0.29184
822 0.35823
823 0.34435
824 0.34484
825 0.24861
826 0.28710
827 0.28950
828 0.29242
829 0.33129
830 0.33166
831 0.27932
832 0.29393
833 0.27029
834 0.30025
835 0.29951
836 0.33423
837 0.28795
838 0.29680
839 0.29420
840 0.30470
841 0.34257
842 0.28108
843 0.28295
844 0.31989
845 0.32019
846 0.33262
847 0.29329
848 0.26194
849 0.29848
850 0.30943
851 0.38353
852 0.29332
853 0.30330
854 0.31256
855 0.33782
856 0.30089
857 0.28724
858 0.31016
859 0.32051
860 0.26158
861 0.29778
862 0.27345
863 0.27791
864 0.33231
865 0.24560
866 0.26631
867 0.25014
868 0.31205
869 0.31611
870 0.29250
871 0.34255
872 0.28511
873 0.27134
874 0.29247
875 0.29384
876 0.35252
877 0.32962
878 0.28651
879 0.29831
880 0.33113
881 0.28259
882 0.27008
883 0.29406
884 0.34811
885 0.29587
886 0.31091
887 0.31199
888 0.35855
889 0.29223
890 0.27595
891 0.31703
892 0.27665
893 0.30110
894 0.27843
895 0.28439
896 0.25942
897 0.36201
898 0.30075
899 0.33859
900 0.30086
901 0.26378
902 0.31910
903 0.27025
904 0.31389
905 0.32889
906 0.30462
907 0.30014
908 0.34024
909 0.33481
910 0.34200
911 0.33270
912 0.32935
913 0.33994
914 0.27038
915 0.33553
916 0.30847
917 0.34331
918 0.32704
919 0.35683
920 0.30385
921 0.35056
922 0.33486
923 0.30831
924 0.26691
925 0.27256
926 0.28165
927 0.27186
928 0.26079
929 0.26175
930 0.34819
931 0.25752
932 0.30331
933 0.33715
934 0.31757
935 0.33283
936 0.26258
937 0.29654
938 0.28642
939 0.28777
940 0.30516
941 0.29618
942 0.31119
943 0.27064
944 0.30678
945 0.37572
946 0.30480
947 0.34072
948 0.29288
949 0.29003
950 0.42918
951 0.26042
952 0.26398
953 0.28414
954 0.28107
955 0.28649
956 0.29613
957 0.32917
958 0.29203
959 0.28473
960 0.29161
961 0.24721
962 0.31587
963 0.27475
964 0.28817
965 0.30088
966 0.30283
967 0.28716
968 0.27616
969 0.28486
970 0.25823
971 0.29991
972 0.25955
973 0.27163
974 0.29216
975 0.30612
976 0.27142
977 0.28892
978 0.26449
979 0.36592
980 0.43502
981 0.28603
982 0.28770
983 0.27293
984 0.28644
985 0.31462
986 0.31167
987 0.25608
988 0.35037
989 0.26401
990 0.27763
991 0.27288
992 0.32209
993 0.26584
994 0.32997
995 0.29427
996 0.28950
997 0.27872
998 0.29548
999 0.25589
1000 0.30816
1001 0.36513
1002 0.26274
1003 0.30384
1004 0.27144
1005 0.28280
1006 0.29698
1007 0.34359
1008 0.26856
1009 0.38784
1010 0.29969
1011 0.27999
1012 0.34029
1013 0.27431
1014 0.28158
1015 0.28898
1016 0.28056
1017 0.27871
1018 0.27912
1019 0.24360
1020 0.31278
1021 0.30541
1022 0.27959
1023 0.32068
1024 0.30015
1025 0.31514
1026 0.24270
1027 0.25397
1028 0.31754
1029 0.26439
1030 0.24922
1031 0.24571
1032 0.30427
1033 0.26775
1034 0.25771
1035 0.25200
1036 0.26756
1037 0.26974
1038 0.25524
1039 0.25914
1040 0.29613
1041 0.39944
1042 0.26613
1043 0.31582
1044 0.36404
1045 0.25584
1046 0.33778
1047 0.31644
1048 0.27215
1049 0.32432
1050 0.29566
1051 0.31488
1052 0.27773
1053 0.30806
1054 0.30601
1055 0.27829
1056 0.28748
1057 0.25931
1058 0.29182
1059 0.28359
1060 0.36806
1061 0.29792
1062 0.32538
1063 0.30160
1064 0.30227
1065 0.26772
1066 0.24507
1067 0.29239
1068 0.26512
1069 0.27801
1070 0.25827
1071 0.26480
1072 0.24969
1073 0.26205
1074 0.25514
1075 0.25193
1076 0.25701
1077 0.31761
1078 0.30416
1079 0.25800
1080 0.26954
1081 0.23798
1082 0.25278
1083 0.26932
1084 0.26217
1085 0.28344
1086 0.27866
1087 0.27711
1088 0.34614
1089 0.27372
1090 0.29087
1091 0.28125
1092 0.29531
1093 0.28988
1094 0.28593
1095 0.24472
1096 0.25680
1097 0.28192
1098 0.25867
1099 0.24547
1100 0.26447
1101 0.26180
1102 0.23309
1103 0.27957
1104 0.27075
1105 0.26248
1106 0.25316
1107 0.29881
1108 0.26249
1109 0.25340
1110 0.25170
1111 0.27480
1112 0.29054
1113 0.26473
1114 0.25925
1115 0.28937
1116 0.25183
1117 0.28580
1118 0.25246
1119 0.29150
1120 0.29153
1121 0.29273
1122 0.25627
1123 0.25070
1124 0.26182
1125 0.26311
1126 0.29303
1127 0.30109
1128 0.34465
1129 0.26995
1130 0.27029
1131 0.23757
1132 0.26802
1133 0.27360
1134 0.27432
1135 0.25519
1136 0.25167
1137 0.26545
1138 0.26819
1139 0.24360
1140 0.28470
1141 0.29993
1142 0.25671
1143 0.27577
1144 0.26907
1145 0.33148
1146 0.27762
1147 0.28152
1148 0.27899
1149 0.27760
1150 0.27411
1151 0.25926
1152 0.28384
1153 0.28745
1154 0.26117
1155 0.25242
1156 0.28566
1157 0.25169
1158 0.26339
1159 0.25649
1160 0.27678
1161 0.32794
1162 0.29766
1163 0.29144
1164 0.29610
1165 0.34841
1166 0.31403
1167 0.31299
1168 0.25158
1169 0.29386
1170 0.29228
1171 0.26428
1172 0.24519
1173 0.29276
1174 0.28535
1175 0.28325
1176 0.29161
1177 0.26188
1178 0.29203
1179 0.29412
1180 0.26681
1181 0.29138
1182 0.28337
1183 0.29707
1184 0.25371
1185 0.30780
1186 0.26965
1187 0.28200
1188 0.22975
1189 0.23628
1190 0.23093
1191 0.22489
1192 0.27160
1193 0.27533
1194 0.24576
1195 0.26633
1196 0.23552
1197 0.22469
1198 0.27433
1199 0.24110
1200 0.23646
1201 0.26867
1202 0.30592
1203 0.29107
1204 0.28916
1205 0.28196
1206 0.24182
1207 0.26770
1208 0.24824
1209 0.25230
1210 0.28529
1211 0.26386
1212 0.25958
1213 0.25005
1214 0.27395
1215 0.29916
1216 0.29534
1217 0.26463
1218 0.26026
1219 0.23900
1220 0.21488
1221 0.24286
1222 0.25990
1223 0.23681
1224 0.24612
1225 0.23817
1226 0.30713
1227 0.27729
1228 0.26166
1229 0.28121
1230 0.27570
1231 0.28181
1232 0.27688
1233 0.25988
1234 0.23914
1235 0.28776
1236 0.26973
1237 0.24683
1238 0.23805
1239 0.25355
1240 0.23335
1241 0.25498
1242 0.27827
1243 0.28767
1244 0.30782
1245 0.28839
1246 0.25243
1247 0.24067
1248 0.29665
1249 0.26266
1250 0.28034
1251 0.26526
1252 0.35649
1253 0.22499
1254 0.30884
1255 0.29567
1256 0.29586
1257 0.25289
1258 0.27189
1259 0.25334
1260 0.25481
1261 0.24844
1262 0.27677
1263 0.30143
1264 0.27551
1265 0.28498
1266 0.28576
1267 0.29278
1268 0.28685
1269 0.30082
1270 0.29743
1271 0.28870
1272 0.26903
1273 0.35683
1274 0.32815
1275 0.31304
1276 0.25363
1277 0.26915
1278 0.25923
1279 0.29754
1280 0.22968
1281 0.24930
1282 0.27942
1283 0.25119
1284 0.28963
1285 0.27126
1286 0.25090
1287 0.28912
1288 0.24978
1289 0.23275
1290 0.30409
1291 0.28215
1292 0.24732
1293 0.29599
1294 0.25583
1295 0.29304
1296 0.25912
1297 0.26685
1298 0.30728
1299 0.31473
1300 0.25704
1301 0.35360
1302 0.27848
1303 0.31910
1304 0.26809
1305 0.30321
1306 0.26649
1307 0.26943
1308 0.31595
1309 0.27647
1310 0.25958
1311 0.26706
1312 0.28863
1313 0.28605
1314 0.27463
1315 0.26556
1316 0.32207
1317 0.30321
1318 0.31681
1319 0.32852
1320 0.33821
1321 0.30142
1322 0.28641
1323 0.25697
1324 0.33861
1325 0.31673
1326 0.30820
1327 0.30565
1328 0.31983
1329 0.28136
1330 0.27497
1331 0.20802
1332 0.33403
1333 0.26416
1334 0.27277
1335 0.30445
1336 0.26292
1337 0.29092
1338 0.31814
1339 0.25611
1340 0.26102
1341 0.25531
1342 0.28225
1343 0.26124
1344 0.25453
1345 0.25155
1346 0.25293
1347 0.26995
1348 0.29543
1349 0.25904
1350 0.30418
1351 0.29305
1352 0.30737
1353 0.28519
1354 0.25105
1355 0.27239
1356 0.25944
1357 0.27465
1358 0.32600
1359 0.25360
1360 0.26249
1361 0.26414
1362 0.27652
1363 0.25249
1364 0.31000
1365 0.31556
1366 0.29406
1367 0.29814
1368 0.28191
1369 0.30442
1370 0.29096
1371 0.30012
1372 0.28259
1373 0.26497
1374 0.29723
1375 0.26945
1376 0.28191
1377 0.32469
1378 0.31057
1379 0.30382
1380 0.28710
1381 0.26667
1382 0.28071
1383 0.25894
1384 0.29977
1385 0.27814
1386 0.25750
1387 0.26063
1388 0.27136
1389 0.27952
1390 0.24279
1391 0.25740
1392 0.28128
1393 0.26993
1394 0.26133
1395 0.29095
1396 0.24623
1397 0.26572
1398 0.28372
1399 0.26418
1400 0.27112
1401 0.28020
1402 0.25946
1403 0.29708
1404 0.26667
1405 0.32102
1406 0.25994
1407 0.33828
1408 0.27776
1409 0.27959
1410 0.30311
1411 0.27918
1412 0.28008
1413 0.28262
1414 0.27049
1415 0.27642
1416 0.32630
1417 0.26532
1418 0.30181
1419 0.29452
1420 0.28948
1421 0.27934
1422 0.34118
1423 0.25602
1424 0.26921
1425 0.29350
1426 0.27534
1427 0.25741
1428 0.26798
1429 0.27183
1430 0.29115
1431 0.26054
1432 0.25574
1433 0.30974
1434 0.31168
1435 0.26273
1436 0.27590
1437 0.29156
1438 0.26458
1439 0.30405
1440 0.29229
1441 0.29594
1442 0.30394
1443 0.27938
1444 0.27154
1445 0.25825
1446 0.29952
1447 0.26090
1448 0.26194
1449 0.26929
1450 0.29050
1451 0.25484
1452 0.30294
1453 0.26356
1454 0.27127
1455 0.27281
1456 0.23286
1457 0.27887
1458 0.24234
1459 0.26053
1460 0.28461
1461 0.27514
1462 0.26484
1463 0.26717
1464 0.26251
1465 0.30496
1466 0.31443
1467 0.25037
1468 0.25457
1469 0.26078
1470 0.28742
1471 0.28133
1472 0.28221
1473 0.25825
1474 0.28805
1475 0.26427
1476 0.31901
1477 0.26681
1478 0.25980
1479 0.25802
1480 0.31899
1481 0.25603
1482 0.25718
1483 0.27277
1484 0.25791
1485 0.25277
1486 0.26817
1487 0.29123
1488 0.27414
1489 0.27457
1490 0.27419
1491 0.27892
1492 0.24402
1493 0.26637
1494 0.29894
1495 0.26632
1496 0.28348
1497 0.28271
1498 0.28830
1499 0.28707
1500 0.29547
1501 0.29342
1502 0.27500
1503 0.25962
1504 0.25959
1505 0.30501
1506 0.35658
1507 0.27548
1508 0.27920
1509 0.27569
1510 0.29967
1511 0.29489
1512 0.26335
1513 0.24140
1514 0.28016
1515 0.25532
1516 0.26090
1517 0.25997
1518 0.28903
1519 0.27254
1520 0.26208
1521 0.30726
1522 0.28106
1523 0.28777
1524 0.28548
1525 0.26791
1526 0.25838
1527 0.27046
1528 0.29606
1529 0.29333
1530 0.27804
1531 0.26466
1532 0.31175
1533 0.27998
1534 0.27386
1535 0.28271
1536 0.27031
1537 0.25169
1538 0.28090
1539 0.25431
1540 0.29102
1541 0.28914
1542 0.27150
1543 0.27311
1544 0.30940
1545 0.28357
1546 0.33417
1547 0.26311
1548 0.28729
1549 0.34972
1550 0.32426
1551 0.30316
1552 0.33089
1553 0.30605
1554 0.26443
1555 0.29968
1556 0.30746
1557 0.32689
1558 0.25378
1559 0.31677
1560 0.31385
1561 0.25601
1562 0.27145
1563 0.32258
1564 0.27189
1565 0.28896
1566 0.28584
1567 0.27973
1568 0.31019
1569 0.28101
1570 0.26767
1571 0.28606
1572 0.27514
1573 0.26479
1574 0.26876
1575 0.28936
1576 0.26655
1577 0.28823
1578 0.29898
1579 0.28629
1580 0.30136
1581 0.32364
1582 0.26308
1583 0.27308
1584 0.29416
1585 0.30014
1586 0.29855
1587 0.28832
1588 0.32178
1589 0.26191
1590 0.26469
1591 0.26083
1592 0.27766
1593 0.24986
1594 0.27144
1595 0.28915
1596 0.29873
1597 0.29875
1598 0.28515
1599 0.29466
1600 0.28200
1601 0.24666
1602 0.25383
1603 0.28139
1604 0.28763
1605 0.22926
1606 0.29584
1607 0.24148
1608 0.27533
1609 0.25481
1610 0.28642
1611 0.25811
1612 0.24621
1613 0.28573
1614 0.27647
1615 0.24938
1616 0.24091
1617 0.24140
1618 0.29043
1619 0.31528
1620 0.27959
1621 0.31998
1622 0.29462
1623 0.31789
1624 0.28011
1625 0.27394
1626 0.27867
1627 0.29286
1628 0.25970
1629 0.27025
1630 0.24539
1631 0.30276
1632 0.23089
1633 0.25857
1634 0.28986
1635 0.28408
1636 0.27863
1637 0.28444
1638 0.26086
1639 0.30314
1640 0.31659
1641 0.27904
1642 0.29482
1643 0.34521
1644 0.29804
1645 0.28323
1646 0.27474
1647 0.27253
1648 0.30849
1649 0.29703
1650 0.30635
1651 0.33383
1652 0.27562
1653 0.29875
1654 0.30395
1655 0.26082
1656 0.26015
1657 0.29598
1658 0.29530
1659 0.29690
1660 0.25953
1661 0.26277
1662 0.26343
1663 0.30563
1664 0.28432
1665 0.28949
1666 0.30977
1667 0.31599
1668 0.32399
1669 0.28885
1670 0.29698
1671 0.26969
1672 0.31555
1673 0.28412
1674 0.27684
1675 0.33512
1676 0.26976
1677 0.30865
1678 0.26300
1679 0.30150
1680 0.28394
1681 0.28505
1682 0.27898
1683 0.29653
1684 0.37249
1685 0.27762
1686 0.28422
1687 0.30830
1688 0.26547
1689 0.24923
1690 0.25245
1691 0.26935
1692 0.30369
1693 0.31345
1694 0.32523
1695 0.28167
1696 0.32565
1697 0.33596
1698 0.35807
1699 0.31546
1700 0.31236
1701 0.27180
1702 0.27261
1703 0.26672
1704 0.28571
1705 0.28430
1706 0.25626
1707 0.30254
1708 0.30341
1709 0.29438
1710 0.27632
1711 0.33632
1712 0.28844
1713 0.30910
1714 0.26607
1715 0.27023
1716 0.31246
1717 0.34925
1718 0.32960
1719 0.33029
1720 0.30199
1721 0.32889
1722 0.31253
1723 0.27590
1724 0.25282
1725 0.24326
1726 0.24821
1727 0.28705
1728 0.27091
1729 0.27491
1730 0.23342
1731 0.25541
1732 0.27208
1733 0.25634
1734 0.30258
1735 0.26999
1736 0.27706
1737 0.27025
1738 0.27398
1739 0.26234
1740 0.26434
1741 0.28632
1742 0.26463
1743 0.27348
1744 0.28904
1745 0.27810
1746 0.28080
1747 0.28048
1748 0.29067
1749 0.29065
1750 0.26706
1751 0.29942
1752 0.28321
1753 0.29620
1754 0.28812
1755 0.28315
1756 0.27515
1757 0.27232
1758 0.30218
1759 0.27658
1760 0.27020
1761 0.27418
1762 0.29077
1763 0.27948
1764 0.26169
1765 0.29934
1766 0.26922
1767 0.27865
1768 0.29317
1769 0.28129
1770 0.27050
1771 0.29298
1772 0.27571
1773 0.27053
1774 0.27540
1775 0.27311
1776 0.28326
1777 0.29208
1778 0.29514
1779 0.28106
1780 0.33685
1781 0.30858
1782 0.30958
1783 0.33420
1784 0.29395
1785 0.30861
1786 0.29339
1787 0.31530
1788 0.31638
1789 0.31908
1790 0.37157
1791 0.29517
1792 0.31214
1793 0.28224
1794 0.31061
1795 0.30195
1796 0.27479
1797 0.26265
1798 0.26184
1799 0.28050
1800 0.26959
1801 0.30753
1802 0.28234
1803 0.25911
1804 0.28973
1805 0.28772
1806 0.26164
1807 0.31907
1808 0.29731
1809 0.25639
1810 0.30754
1811 0.27244
1812 0.26910
1813 0.31452
1814 0.26748
1815 0.25556
1816 0.26348
1817 0.33818
1818 0.27554
1819 0.28035
1820 0.25671
1821 0.26808
1822 0.25997
1823 0.29326
1824 0.26197
1825 0.28809
1826 0.26430
1827 0.26093
1828 0.24784
1829 0.28281
1830 0.26697
1831 0.25694
1832 0.27743
1833 0.25700
1834 0.26443
1835 0.25564
1836 0.26594
1837 0.27124
1838 0.27858
1839 0.27020
1840 0.27038
1841 0.27566
1842 0.27029
1843 0.29562
1844 0.29674
1845 0.26502
1846 0.26608
1847 0.29228
1848 0.27091
1849 0.27499
1850 0.29954
1851 0.30881
1852 0.34677
1853 0.29284
1854 0.26402
1855 0.26485
1856 0.26632
1857 0.27558
1858 0.27619
1859 0.28758
1860 0.28122
1861 0.28895
1862 0.25062
1863 0.26763
1864 0.28799
1865 0.28243
1866 0.25327
1867 0.28916
1868 0.27315
1869 0.28216
1870 0.28030
1871 0.32391
1872 0.26657
1873 0.26717
1874 0.29989
1875 0.25575
1876 0.26003
1877 0.26137
1878 0.29889
1879 0.27585
1880 0.26241
1881 0.25937
1882 0.27786
1883 0.27822
1884 0.26027
1885 0.28806
1886 0.28977
1887 0.28951
1888 0.27297
1889 0.27558
1890 0.27746
1891 0.29241
1892 0.33074
1893 0.24476
1894 0.27469
1895 0.27436
1896 0.30188
1897 0.28073
1898 0.26381
1899 0.26986
1900 0.26120
1901 0.25957
1902 0.28691
1903 0.30756
1904 0.28346
1905 0.28751
1906 0.27020
1907 0.25081
1908 0.26762
1909 0.27592
1910 0.27131
1911 0.27362
1912 0.25436
1913 0.27395
1914 0.25947
1915 0.26267
1916 0.25829
1917 0.25892
1918 0.24432
1919 0.26362
1920 0.27110
1921 0.27081
1922 0.29120
1923 0.25191
1924 0.27159
1925 0.25933
1926 0.23249
1927 0.29376
1928 0.26571
1929 0.30319
1930 0.28258
1931 0.27161
1932 0.30046
1933 0.29415
1934 0.28930
1935 0.25807
1936 0.26263
1937 0.27936
1938 0.26192
1939 0.25258
1940 0.27811
1941 0.27383
1942 0.25809
1943 0.26092
1944 0.27977
1945 0.28460
1946 0.28255
1947 0.28657
1948 0.24536
1949 0.27243
1950 0.29829
1951 0.28518
1952 0.29058
1953 0.29340
1954 0.28368
1955 0.26763
1956 0.28253
1957 0.29487
1958 0.29377
1959 0.29496
1960 0.27681
1961 0.27350
1962 0.26251
1963 0.27988
1964 0.27744
1965 0.31120
1966 0.28782
1967 0.26734
1968 0.26107
1969 0.26636
1970 0.26138
1971 0.26331
1972 0.24860
1973 0.27551
1974 0.26779
1975 0.25291
1976 0.29081
1977 0.28264
1978 0.25746
1979 0.27091
1980 0.26927
1981 0.26410
1982 0.28531
1983 0.27972
1984 0.26785
1985 0.24902
1986 0.24004
1987 0.25220
1988 0.29295
1989 0.23982
1990 0.33155
1991 0.27656
1992 0.27305
1993 0.28811
1994 0.30132
1995 0.27923
1996 0.25935
1997 0.28182
1998 0.27861
1999 0.27545
2000 0.26991
2001 0.26689
2002 0.28982
2003 0.29463
2004 0.32122
2005 0.28001
2006 0.29292
2007 0.28045
2008 0.27154
2009 0.26171
2010 0.28973
2011 0.26897
2012 0.25647
2013 0.29798
2014 0.28779
2015 0.25944
2016 0.26439
2017 0.26398
2018 0.28731
2019 0.28129
2020 0.27242
2021 0.28755
2022 0.26944
2023 0.27635
2024 0.27945
2025 0.26530
2026 0.25428
2027 0.26734
2028 0.29541
2029 0.26905
2030 0.31736
2031 0.29675
2032 0.27156
2033 0.28397
2034 0.26105
2035 0.29481
2036 0.28674
2037 0.32273
2038 0.27305
2039 0.28642
2040 0.26977
2041 0.30106
2042 0.27661
2043 0.31476
2044 0.30100
2045 0.27952
2046 0.25791
2047 0.27500
2048 0.27776
2049 0.28129
2050 0.28355
2051 0.26138
2052 0.27309
2053 0.24119
2054 0.25325
2055 0.24264
2056 0.26740
2057 0.26559
2058 0.24881
2059 0.25462
2060 0.26076
2061 0.24237
2062 0.24735
2063 0.25284
2064 0.27971
2065 0.25519
2066 0.25072
2067 0.25590
2068 0.25974
2069 0.27671
2070 0.26554
2071 0.23783
2072 0.24557
2073 0.27367
2074 0.24227
2075 0.24533
2076 0.24831
2077 0.31329
2078 0.28762
2079 0.23486
2080 0.27547
2081 0.26336
2082 0.26705
2083 0.27665
2084 0.28699
2085 0.27486
2086 0.24808
2087 0.25315
2088 0.31351
2089 0.27392
2090 0.25452
2091 0.25700
2092 0.24855
2093 0.27958
2094 0.23796
2095 0.25207
2096 0.27857
2097 0.26582
2098 0.26602
2099 0.27196
2100 0.24244
2101 0.24681
2102 0.29349
2103 0.27363
2104 0.28262
2105 0.29914
2106 0.27398
2107 0.24775
2108 0.26207
2109 0.27378
2110 0.27590
2111 0.25824
2112 0.24330
2113 0.26201
2114 0.25143
2115 0.26394
2116 0.28769
2117 0.26834
2118 0.26046
2119 0.27904
2120 0.27192
2121 0.28427
2122 0.25036
2123 0.26304
2124 0.25203
2125 0.28560
2126 0.27501
2127 0.26832
2128 0.27326
2129 0.26756
2130 0.27924
2131 0.22928
2132 0.25157
2133 0.26785
2134 0.25114
2135 0.30916
2136 0.28567
2137 0.27790
2138 0.28241
2139 0.24974
2140 0.29855
2141 0.30193
2142 0.28033
2143 0.27544
2144 0.26348
2145 0.24909
2146 0.26251
2147 0.26429
2148 0.25228
2149 0.25543
2150 0.26135
2151 0.26861
2152 0.25632
2153 0.27186
2154 0.27048
2155 0.26647
2156 0.24756
2157 0.26269
2158 0.24411
2159 0.27857
2160 0.29074
2161 0.28189
2162 0.30846
2163 0.27638
2164 0.27487
2165 0.25748
2166 0.27579
2167 0.28149
2168 0.27600
2169 0.26049
2170 0.27270
2171 0.25917
2172 0.27278
2173 0.26291
2174 0.29412
2175 0.25529
2176 0.27881
2177 0.26489
2178 0.26876
2179 0.30064
2180 0.26585
2181 0.28351
2182 0.27803
2183 0.26065
2184 0.25282
2185 0.25372
2186 0.25786
2187 0.26439
2188 0.28181
2189 0.28146
2190 0.25991
2191 0.28173
2192 0.32562
2193 0.28783
2194 0.30399
2195 0.27541
2196 0.30999
2197 0.33135
2198 0.30182
2199 0.28004
2200 0.29620
2201 0.27500
2202 0.29235
2203 0.27972
2204 0.27862
2205 0.28105
2206 0.32546
2207 0.32449
2208 0.31361
2209 0.33303
2210 0.32972
2211 0.28897
2212 0.28266
2213 0.28374
2214 0.27288
2215 0.29033
2216 0.26119
2217 0.28924
2218 0.28805
2219 0.28934
2220 0.28864
2221 0.30003
2222 0.31693
2223 0.34658
2224 0.34470
2225 0.33701
2226 0.30052
2227 0.29119
2228 0.30710
2229 0.30484
2230 0.31711
2231 0.29515
2232 0.33634
2233 0.29769
2234 0.32578
2235 0.31222
2236 0.29814
2237 0.30090
2238 0.33842
2239 0.30080
2240 0.31031
2241 0.30436
2242 0.32152
2243 0.33968
2244 0.31953
2245 0.28134
2246 0.27658
2247 0.30721
2248 0.29604
2249 0.30119
2250 0.28814
2251 0.29891
2252 0.30036
2253 0.33312
2254 0.32562
2255 0.32719
2256 0.32883
2257 0.30123
2258 0.30934
2259 0.31216
2260 0.31075
2261 0.28837
2262 0.30962
2263 0.29993
2264 0.32717
2265 0.29888
2266 0.30151
2267 0.28060
2268 0.33237
2269 0.30188
2270 0.31581
2271 0.28168
2272 0.28360
2273 0.30008
2274 0.27403
2275 0.27009
2276 0.26124
2277 0.26555
2278 0.26613
2279 0.30161
2280 0.28451
2281 0.28693
2282 0.28190
2283 0.27157
2284 0.28144
2285 0.26540
2286 0.25797
2287 0.28328
2288 0.33248
2289 0.28361
2290 0.28933
2291 0.26368
2292 0.29219
2293 0.27830
2294 0.28744
2295 0.29706
2296 0.30137
2297 0.30021
2298 0.32465
2299 0.31764
2300 0.26070
2301 0.27961
2302 0.27362
2303 0.27164
2304 0.28984
2305 0.29140
2306 0.29209
2307 0.28893
2308 0.29335
2309 0.27670
2310 0.26741
2311 0.32492
2312 0.30108
2313 0.32054
2314 0.29810
2315 0.31290
2316 0.31305
2317 0.30453
2318 0.29625
2319 0.28392
2320 0.26387
2321 0.29105
2322 0.29318
2323 0.26681
2324 0.28587
2325 0.29245
2326 0.29293
2327 0.28720
2328 0.25548
2329 0.26043
2330 0.27252
2331 0.25981
2332 0.26964
2333 0.27825
2334 0.28042
2335 0.31638
2336 0.28966
2337 0.30312
2338 0.28406
2339 0.30301
2340 0.27464
2341 0.27324
2342 0.28725
2343 0.27962
2344 0.28084
2345 0.27898
2346 0.26764
2347 0.26005
2348 0.28089
2349 0.28290
2350 0.29601
2351 0.30003
2352 0.31193
2353 0.29670
2354 0.27770
2355 0.25594
2356 0.25069
2357 0.24343
2358 0.27550
2359 0.27920
2360 0.24316
2361 0.25264
2362 0.28886
2363 0.27973
2364 0.27329
2365 0.26379
2366 0.26703
2367 0.27637
2368 0.26221
2369 0.26756
2370 0.27442
2371 0.26848
2372 0.27813
2373 0.29074
2374 0.25328
2375 0.26609
2376 0.25531
2377 0.24911
2378 0.23295
2379 0.28200
2380 0.25434
2381 0.25944
2382 0.26999
2383 0.27730
2384 0.27455
2385 0.26385
2386 0.28825
2387 0.27980
2388 0.28555
2389 0.28073
2390 0.28573
2391 0.29465
2392 0.25819
2393 0.27798
2394 0.25827
2395 0.28057
2396 0.24857
2397 0.24991
2398 0.25704
2399 0.27742
2400 0.24266
2401 0.27388
2402 0.24108
2403 0.25223
2404 0.25774
2405 0.24280
2406 0.24462
2407 0.31013
2408 0.26319
2409 0.27204
2410 0.29012
2411 0.26488
2412 0.27742
2413 0.30114
2414 0.27379
2415 0.27963
2416 0.27260
2417 0.26238
2418 0.27774
2419 0.28172
2420 0.26736
2421 0.28542
2422 0.28760
2423 0.27606
2424 0.26629
2425 0.27806
2426 0.23743
2427 0.24893
2428 0.27595
2429 0.26432
2430 0.25761
2431 0.26084
2432 0.28185
2433 0.28045
2434 0.24933
2435 0.25475
2436 0.29368
2437 0.26307
2438 0.25410
2439 0.27366
2440 0.30732
2441 0.29125
2442 0.32775
2443 0.26999
2444 0.26867
2445 0.26884
2446 0.29497
2447 0.27753
2448 0.25261
2449 0.26243
2450 0.25854
2451 0.29539
2452 0.29814
2453 0.28386
2454 0.24152
2455 0.24174
2456 0.26654
2457 0.26345
2458 0.28957
2459 0.26526
2460 0.26798
2461 0.29944
2462 0.27792
2463 0.28198
2464 0.30704
2465 0.28454
2466 0.28749
2467 0.24885
2468 0.28664
2469 0.30949
2470 0.28476
2471 0.28458
2472 0.28867
2473 0.27665
2474 0.34439
2475 0.28926
2476 0.34337
2477 0.28126
2478 0.26860
2479 0.26305
2480 0.26351
2481 0.25477
2482 0.26391
2483 0.27207
2484 0.27202
2485 0.26553
2486 0.27732
2487 0.26576
2488 0.26286
2489 0.24681
2490 0.27475
2491 0.25904
2492 0.25915
2493 0.26622
2494 0.26288
2495 0.25088
2496 0.25371
2497 0.26642
2498 0.28949
2499 0.27464


==> dat/leduc-ex-10k.dat <==
0 4.47888
1 3.54439
2 4.31408
3 3.46050
4 4.30313
5 3.60343
6 3.25684
7 2.57011
8 2.30591
9 2.43760
10 2.49262
11 2.38782
12 2.48600
13 2.48400
14 2.38072
15 2.08478
16 2.30272
17 1.95656
18 1.85774
19 1.79026
20 1.83014
21 1.75466
22 2.08038
23 1.93883
24 1.80187
25 1.69529
26 1.60312
27 1.73723
28 1.60972
29 1.89253
30 1.83802
31 1.61463
32 1.61786
33 1.45027
34 1.25842
35 1.30464
36 1.39709
37 1.52243
38 1.44948
39 1.49298
40 1.48153
41 1.44814
42 1.36783
43 1.51118
44 1.21721
45 1.27030
46 1.39164
47 1.21359
48 1.15155
49 1.19855
50 1.20187
51 1.14406
52 0.99553
53 1.03503
54 1.00519
55 0.99150
56 0.93930
57 1.06386
58 1.01238
59 1.07545
60 1.01768
61 1.12504
62 1.07998
63 1.01982
64 0.99047
65 1.05815
66 1.09435
67 0.98190
68 1.02653
69 1.15080
70 1.08002
71 1.08115
72 1.14434
73 1.03317
74 1.16510
75 1.08693
76 1.09617
77 0.98592
78 1.06210
79 1.09879
80 1.05200
81 1.18467
82 1.05266
83 0.99028
84 0.96071
85 1.01190
86 1.09942
87 1.12053
88 1.00655
89 1.14275
90 1.04394
91 1.01478
92 1.01130
93 0.97782
94 0.99652
95 1.07438
96 1.04524
97 1.00614
98 0.99732
99 1.08368
100 1.09039
101 1.01448
102 0.99196
103 1.11800
104 1.05963
105 0.97584
106 1.04669
107 1.15156
108 0.98841
109 0.95119
110 0.97761
111 0.97631
112 0.93406
113 0.93566
114 0.92304
115 0.92679
116 1.12706
117 0.94671
118 0.98933
119 0.95944
120 0.98809
121 0.84005
122 0.90934
123 0.89474
124 0.96405
125 0.90517
126 0.81774
127 0.88251
128 0.84485
129 0.94937
130 0.96409
131 0.86147
132 0.86225
133 0.99634
134 0.90395
135 0.86255
136 0.85946
137 0.87067
138 0.80942
139 0.89128
140 1.00686
141 0.88049
142 0.91187
143 0.98662
144 0.89102
145 0.88167
146 0.85593
147 0.89176
148 0.82154
149 0.86713
150 1.00783
151 0.84421
152 0.83269
153 0.89701
154 0.95169
155 0.90251
156 0.87340
157 0.81870
158 0.95847
159 0.95913
160 0.95125
161 0.86061
162 0.86992
163 0.90984
164 0.84699
165 0.85576
166 0.79649
167 0.98140
168 0.94009
169 0.82171
170 0.91165
171 0.87362
172 0.90842
173 0.92416
174 0.93465
175 0.85956
176 0.90685
177 0.90456
178 0.89402
179 0.90869
180 0.85771
181 0.91894
182 0.87044
183 0.83031
184 0.96443
185 0.83747
186 0.85092
187 0.82037
188 0.88611
189 1.00788
190 0.86938
191 0.85193
192 0.87129
193 0.83934
194 0.80933
195 0.92754
196 0.85111
197 0.76547
198 0.85525
199 0.91175
200 0.93487
201 0.81512
202 0.76115
203 0.89233
204 0.83499
205 0.94399
206 0.81131
207 0.88010
208 0.90486
209 0.86458
210 0.89077
211 0.87148
212 0.88738
213 0.95157
214 0.85560
215 0.89597
216 0.91037
217 0.82149
218 0.84761
219 0.84836
220 0.98178
221 0.80221
222 0.95732
223 0.85229
224 1.10041
225 0.93277
226 0.86345
227 0.77408
228 0.92327
229 0.79392
230 0.76929
231 0.83507
232 0.84285
233 0.83789
234 0.85548
235 0.88944
236 0.89256
237 0.85518
238 0.98239
239 0.88366
240 0.77816
241 0.82331
242 0.80611
243 0.78913
244 0.81498
245 0.88668
246 0.88983
247 0.73542
248 0.81712
249 0.80953
250 0.76842
251 0.90189
252 0.83367
253 0.88947
254 0.83191
255 0.86381
256 0.89014
257 0.85963
258 0.82984
259 0.77198
260 0.87367
261 0.77569
262 0.86837
263 0.81591
264 0.80679
265 0.85411
266 0.78387
267 0.72198
268 0.78709
269 0.88294
270 0.87081
271 0.81086
272 0.77156
273 0.75068
274 0.72565
275 0.72760
276 0.77973
277 0.84402
278 0.70837
279 0.83215
280 0.82140
281 0.76789
282 0.79451
283 0.67583
284 0.75944
285 0.80731
286 0.82101
287 0.87904
288 0.87617
289 0.78121
290 0.77547
291 0.71565
292 0.75628
293 0.75805
294 0.77923
295 0.79824
296 0.90554
297 0.77651
298 0.76672
299 0.86299
300 0.78745
301 0.77241
302 0.80713
303 0.86828
304 0.78551
305 0.88937
306 0.86049
307 0.83864
308 0.76985
309 0.88262
310 0.81793
311 0.73957
312 0.76575
313 0.79483
314 0.74746
315 0.71739
316 0.81998
317 0.79103
318 0.77356
319 0.74819
320 0.79879
321 0.83902
322 0.74378
323 0.76101
324 0.74363
325 0.80929
326 0.85265
327 0.84165
328 0.73262
329 0.77334
330 0.75926
331 0.74911
332 0.79152
333 0.72780
334 0.88223
335 0.77699
336 0.76096
337 0.78939
338 0.72063
339 0.80587
340 0.74357
341 0.79068
342 0.73612
343 0.79040
344 0.83083
345 0.65646
346 0.74389
347 0.85176
348 0.79103
349 0.74951
350 0.77588
351 0.77341
352 0.85627
353 0.71131
354 0.83015
355 0.81105
356 0.79928
357 0.76250
358 0.84900
359 0.81346
360 0.79967
361 0.80006
362 0.80357
363 0.81316
364 0.89283
365 0.79075
366 0.76022
367 0.76167
368 0.79076
369 0.83746
370 0.87557
371 0.79195
372 0.84845
373 0.77573
374 0.80098
375 0.83272
376 0.79998
377 0.77185
378 0.78689
379 0.76652
380 0.82720
381 0.83302
382 0.72706
383 0.77198
384 0.80836
385 0.85677
386 0.78388
387 0.76660
388 0.78583
389 0.81449
390 0.79615
391 0.79647
392 0.71201
393 0.83305
394 0.81911
395 0.86725
396 0.80799
397 0.83641
398 0.82066
399 0.80488
400 0.72132
401 0.84445
402 0.77878
403 0.81311
404 0.77460
405 0.86608
406 0.78494
407 0.77989
408 0.80329
409 0.79006
410 0.78203
411 0.82034
412 0.77207
413 0.75396
414 0.73279
415 0.78907
416 0.80366
417 0.82024
418 0.84233
419 0.95260
420 0.86391
421 0.85719
422 0.84589
423 0.85358
424 0.84934
425 0.80711
426 0.77410
427 0.77761
428 0.84752
429 0.80006
430 0.79035
431 0.80175
432 0.82765
433 0.82257
434 0.82019
435 0.83791
436 0.77136
437 0.86802
438 0.85283
439 0.78392
440 0.83466
441 0.76880
442 0.84846
443 0.84260
444 0.79328
445 0.83234
446 0.82086
447 0.78803
448 0.74540
449 0.74596
450 0.75527
451 0.77790
452 0.73432
453 0.84681
454 0.78217
455 0.77845
456 0.76941
457 0.80197
458 0.79131
459 0.80905
460 0.77370
461 0.79408
462 0.83055
463 0.76944
464 0.85613
465 0.84415
466 0.83478
467 0.82701
468 0.77801
469 0.78304
470 0.81754
471 0.85487
472 0.81373
473 0.87853
474 0.78871
475 0.86848
476 0.77488
477 0.78099
478 0.85548
479 0.78610
480 0.77341
481 0.80611
482 0.77104
483 0.78446
484 0.76619
485 0.73753
486 0.80928
487 0.75198
488 0.96454
489 0.81405
490 0.79487
491 0.79676
492 0.79275
493 0.74781
494 0.82709
495 0.79492
496 0.77317
497 0.80073
498 0.72127
499 0.77450
500 0.74736
501 0.86036
502 0.87154
503 0.80841
504 0.85377
505 0.81571
506 0.80447
507 0.78339
508 0.84203
509 0.83570
510 0.82859
511 0.82819
512 0.81297
513 0.78543
514 0.75959
515 0.79626
516 0.74302
517 0.89182
518 0.82746
519 0.79362
520 0.76546
521 0.82777
522 0.80236
523 0.82352
524 0.85773
525 0.82336
526 0.78828
527 0.77529
528 0.81668
529 0.79630
530 0.71498
531 0.80972
532 0.74225
533 0.79123
534 0.75168
535 0.74874
536 0.79105
537 0.80381
538 0.75985
539 0.70710
540 0.79163
541 0.77759
542 0.91887
543 0.71337
544 0.76936
545 0.69202
546 0.78407
547 0.72506
548 0.77803
549 0.79477
550 0.75693
551 0.74543
552 0.73047
553 0.82503
554 0.73170
555 0.82737
556 0.76043
557 0.76257
558 0.76573
559 0.81170
560 0.78020
561 0.79379
562 0.75895
563 0.74905
564 0.73684
565 0.81845
566 0.75460
567 0.80250
568 0.81074
569 0.80996
570 0.82491
571 0.77096
572 0.83448
573 0.80846
574 0.74684
575 0.84336
576 0.88310
577 0.76954
578 0.77206
579 0.69746
580 0.75903
581 0.77524
582 0.72471
583 0.83214
584 0.78620
585 0.81361
586 0.74748
587 0.80921
588 0.78482
589 0.74313
590 0.87428
591 0.79238
592 0.77323
593 0.84078
594 0.81481
595 0.70817
596 0.79225
597 0.83793
598 0.85691
599 0.71210
600 0.80121
601 0.81623
602 0.82224
603 0.78219
604 0.81098
605 0.79695
606 0.80896
607 0.78113
608 0.71676
609 0.74975
610 0.79885
611 0.73370
612 0.78264
613 0.83221
614 0.77261
615 0.77721
616 0.75371
617 0.77156
618 0.88732
619 0.81680
620 0.78493
621 0.79799
622 0.71863
623 0.82936
624 0.76740
625 0.74996
626 0.81269
627 0.73557
628 0.78134
629 0.76147
630 0.79830
631 0.73187
632 0.76870
633 0.74823
634 0.76764
635 0.74665
636 0.77774
637 0.72274
638 0.74363
639 0.76625
640 0.75181
641 0.72927
642 0.68246
643 0.85694
644 0.74983
645 0.70061
646 0.71410
647 0.82148
648 0.75705
649 0.73363
650 0.76605
651 0.76697
652 0.81980
653 0.78449
654 0.80342
655 0.81135
656 0.81551
657 0.80554
658 0.77886
659 0.84558
660 0.81022
661 0.78576
662 0.91082
663 0.82856
664 0.79862
665 0.84435
666 0.79740
667 0.80729
668 0.80118
669 0.79041
670 0.75703
671 0.76326
672 0.81470
673 0.73941
674 0.80742
675 0.88703
676 0.81202
677 0.79017
678 0.75869
679 0.76258
680 0.80051
681 0.68485
682 0.74413
683 0.70316
684 0.78794
685 0.75595
686 0.73535
687 0.68537
688 0.75824
689 0.81837
690 0.73723
691 0.71850
692 0.79220
693 0.83102
694 0.76898
695 0.76972
696 0.75451
697 0.75261
698 0.69820
699 0.71816
700 0.72900
701 0.75522
702 0.76002
703 0.71339
704 0.76920
705 0.72816
706 0.69631
707 0.75456
708 0.76243
709 0.74948
710 0.75949
711 0.70137
712 0.73527
713 0.77800
714 0.76661
715 0.82107
716 0.81818
717 0.77704
718 0.76433
719 0.75101
720 0.79569
721 0.81224
722 0.73413
723 0.75779
724 0.84174
725 0.80682
726 0.71252
727 0.74092
728 0.74829
729 0.73056
730 0.74409
731 0.76293
732 0.76099
733 0.75156
734 0.79848
735 0.75494
736 0.80619
737 0.73730
738 0.86015
739 0.77710
740 0.79161
741 0.86117
742 0.77623
743 0.72185
744 0.75349
745 0.73437
746 0.76765
747 0.76198
748 0.76195
749 0.76929
750 0.80294
751 0.77347
752 0.74408
753 0.74030
754 0.72288
755 0.72649
756 0.67994
757 0.77361
758 0.74788
759 0.74830
760 0.71268
761 0.72596
762 0.74630
763 0.77201
764 0.72026
765 0.74472
766 0.76348
767 0.74182
768 0.72491
769 0.75004
770 0.82963
771 0.72282
772 0.78258
773 0.74742
774 0.77958
775 0.72367
776 0.73990
777 0.74716
778 0.76439
779 0.79318
780 0.79544
781 0.71910
782 0.73400
783 0.73977
784 0.74394
785 0.70690
786 0.75948
787 0.73155
788 0.75626
789 0.73502
790 0.73921
791 0.72024
792 0.76376
793 0.75086
794 0.82061
795 0.71831
796 0.72747
797 0.74440
798 0.78290
799 0.71858
800 0.82235
801 0.80369
802 0.71793
803 0.79003
804 0.80520
805 0.81230
806 0.81354
807 0.76629
808 0.78769
809 0.71681
810 0.74861
811 0.76576
812 0.75121
813 0.76018
814 0.76780
815 0.82135
816 0.74132
817 0.77123
818 0.77331
819 0.78646
820 0.76627
821 0.74227
822 0.77190
823 0.77827
824 0.77568
825 0.80330
826 0.83302
827 0.80335
828 0.83150
829 0.83241
830 0.86278
831 0.84386
832 0.89823
833 0.80222
834 0.75863
835 0.86319
836 0.78327
837 0.78834
838 0.84037
839 0.77548
840 0.79435
841 0.86110
842 0.78077
843 0.76705
844 0.81155
845 0.79329
846 0.75591
847 0.80471
848 0.78354
849 0.81607
850 0.79626
851 0.81168
852 0.79154
853 0.87463
854 0.83981
855 0.82783
856 0.83547
857 0.84442
858 0.82476
859 0.78874
860 0.77022
861 0.77950
862 0.81211
863 0.76799
864 0.83184
865 0.71702
866 0.75581
867 0.73859
868 0.85717
869 0.78960
870 0.85197
871 0.90829
872 0.81191
873 0.77004
874 0.87361
875 0.78438
876 0.81330
877 0.85106
878 0.82939
879 0.73927
880 0.75322
881 0.81697
882 0.86910
883 0.86421
884 0.80839
885 0.83449
886 0.80040
887 0.82374
888 0.85376
889 0.77710
890 0.85517
891 0.79614
892 0.79826
893 0.81437
894 0.90527
895 0.83372
896 0.85552
897 0.81918
898 0.88759
899 0.77715
900 0.84153
901 0.83177
902 0.77648
903 0.78728
904 0.84324
905 0.84238
906 0.84124
907 0.83418
908 0.85019
909 0.85521
910 0.75493
911 0.78139
912 0.80028
913 0.76888
914 0.79977
915 0.82642
916 0.86488
917 0.81703
918 0.79597
919 0.84759
920 0.84003
921 0.84837
922 0.82395
923 0.76515
924 0.81670
925 0.81199
926 0.74497
927 0.70721
928 0.72638
929 0.77358
930 0.77615
931 0.80789
932 0.82191
933 0.81236
934 0.75076
935 0.79427
936 0.76163
937 0.76053
938 0.81725
939 0.77746
940 0.82111
941 0.80646
942 0.83473
943 0.76635
944 0.77736
945 0.75368
946 0.81755
947 0.82098
948 0.82469
949 0.84880
950 0.79747
951 0.77792
952 0.74443
953 0.81387
954 0.74619
955 0.76503
956 0.79488
957 0.77922
958 0.73269
959 0.73024
960 0.71781
961 0.69502
962 0.76469
963 0.78094
964 0.76538
965 0.79808
966 0.78723
967 0.78419
968 0.74611
969 0.73764
970 0.73861
971 0.73898
972 0.71728
973 0.71473
974 0.76973
975 0.73886
976 0.68660
977 0.68955
978 0.77501
979 0.77805
980 0.71804
981 0.73745
982 0.76335
983 0.80040
984 0.83349
985 0.85342
986 0.73478
987 0.82266
988 0.78146
989 0.74554
990 0.76368
991 0.75771
992 0.78771
993 0.79308
994 0.78260
995 0.75929
996 0.72621
997 0.76064
998 0.73790
999 0.76374
1000 0.80488
1001 0.72547
1002 0.71129
1003 0.79215
1004 0.80156
1005 0.77430
1006 0.78536
1007 0.89764
1008 0.86218
1009 0.81996
1010 0.77146
1011 0.80249
1012 0.76324
1013 0.73244
1014 0.81104
1015 0.78670
1016 0.75839
1017 0.78256
1018 0.74133
1019 0.81907
1020 0.76406
1021 0.71640
1022 0.76368
1023 0.77074
1024 0.75826
1025 0.75246
1026 0.81832
1027 0.78649
1028 0.77374
1029 0.79094
1030 0.81719
1031 0.86833
1032 0.83045
1033 0.84876
1034 0.85567
1035 0.80319
1036 0.79893
1037 0.82274
1038 0.79611
1039 0.83808
1040 0.78535
1041 0.75496
1042 0.76073
1043 0.83368
1044 0.76373
1045 0.76173
1046 0.73905
1047 0.75358
1048 0.76506
1049 0.77525
1050 0.80805
1051 0.79010
1052 0.81396
1053 0.75007
1054 0.75880
1055 0.76889
1056 0.83531
1057 0.79976
1058 0.79403
1059 0.85835
1060 0.85356
1061 0.71812
1062 0.70491
1063 0.78292
1064 0.75893
1065 0.81342
1066 0.80461
1067 0.78181
1068 0.78718
1069 0.70445
1070 0.73435
1071 0.72638
1072 0.81492
1073 0.80614
1074 0.79695
1075 0.74587
1076 0.74923
1077 0.74160
1078 0.76454
1079 0.73547
1080 0.81251
1081 0.78150
1082 0.79864
1083 0.76811
1084 0.72589
1085 0.74921
1086 0.81118
1087 0.83457
1088 0.78691
1089 0.80612
1090 0.83229
1091 0.76554
1092 0.78093
1093 0.77285
1094 0.75885
1095 0.73731
1096 0.81952
1097 0.83990
1098 0.89964
1099 0.87976
1100 0.89365
1101 0.83140
1102 0.88788
1103 0.79476
1104 0.84339
1105 0.82128
1106 0.79566
1107 0.86775
1108 0.86158
1109 0.78612
1110 0.79672
1111 0.77045
1112 0.80671
1113 0.83237
1114 0.80836
1115 0.86075
1116 0.80092
1117 0.80532
1118 0.79308
1119 0.78380
1120 0.80356
1121 0.75473
1122 0.84074
1123 0.82512
1124 0.75929
1125 0.84664
1126 0.81737
1127 0.75890
1128 0.73432
1129 0.76025
1130 0.75664
1131 0.83632
1132 0.73805
1133 0.82262
1134 0.84364
1135 0.80537
1136 0.81070
1137 0.75493
1138 0.77505
1139 0.80172
1140 0.77198
1141 0.83764
1142 0.82801
1143 0.78972
1144 0.81443
1145 0.72632
1146 0.75160
1147 0.75898
1148 0.80801
1149 0.86979
1150 0.76727
1151 0.76992
1152 0.79137
1153 0.82740
1154 0.80314
1155 0.76854
1156 0.76453
1157 0.82793
1158 0.79660
1159 0.83459
1160 0.76238
1161 0.85481
1162 0.86910
1163 0.76224
1164 0.78674
1165 0.78193
1166 0.80401
1167 0.88752
1168 0.77871
1169 0.83645
1170 0.81965
1171 0.78326
1172 0.81620
1173 0.86125
1174 0.82332
1175 0.84718
1176 0.86297
1177 0.85346
1178 0.76253
1179 0.76821
1180 0.76434
1181 0.77795
1182 0.84351
1183 0.77367
1184 0.75104
1185 0.75512
1186 0.79266
1187 0.81763
1188 0.78294
1189 0.81696
1190 0.77209
1191 0.75381
1192 0.83026
1193 0.77580
1194 0.79556
1195 0.75956
1196 0.80350
1197 0.78988
1198 0.76111
1199 0.75973
1200 0.71825
1201 0.76086
1202 0.78322
1203 0.76254
1204 0.78318
1205 0.81264
1206 0.84523
1207 0.85860
1208 0.77425
1209 0.86553
1210 0.85364
1211 0.79354
1212 0.84232
1213 0.80901
1214 0.78541
1215 0.80178
1216 0.76711
1217 0.76085
1218 0.72389
1219 0.78813
1220 0.79655
1221 0.77652
1222 0.82868
1223 0.89834
1224 0.82903
1225 0.86449
1226 0.85023
1227 0.82730
1228 0.82949
1229 0.80440
1230 0.80309
1231 0.82991
1232 0.78917
1233 0.80564
1234 0.79874
1235 0.81192
1236 0.83509
1237 0.83233
1238 0.82879
1239 0.87548
1240 0.84438
1241 0.82425
1242 0.79226
1243 0.84027
1244 0.81723
1245 0.79212
1246 0.72453
1247 0.72572
1248 0.74457
1249 0.80308
1250 0.72807
1251 0.71908
1252 0.75191
1253 0.73646
1254 0.75291
1255 0.75820
1256 0.72297
1257 0.78830
1258 0.76958
1259 0.77725
1260 0.78266
1261 0.74887
1262 0.77444
1263 0.72769
1264 0.85002
1265 0.74956
1266 0.77902
1267 0.78984
1268 0.76040
1269 0.75025
1270 0.79176
1271 0.74066
1272 0.77127
1273 0.80943
1274 0.74826
1275 0.78314
1276 0.77946
1277 0.78803
1278 0.79035
1279 0.81993
1280 0.78035
1281 0.78925
1282 0.83558
1283 0.78511
1284 0.79235
1285 0.75711
1286 0.81742
1287 0.80690
1288 0.78425
1289 0.80202
1290 0.77530
1291 0.80393
1292 0.81702
1293 0.78793
1294 0.84511
1295 0.76646
1296 0.77005
1297 0.75268
1298 0.75844
1299 0.80897
1300 0.79783
1301 0.77229
1302 0.85141
1303 0.81385
1304 0.76219
1305 0.80503
1306 0.76289
1307 0.78237
1308 0.79676
1309 0.76007
1310 0.74463
1311 0.78628
1312 0.79314
1313 0.77366
1314 0.75555
1315 0.76487
1316 0.75363
1317 0.80337
1318 0.78002
1319 0.75003
1320 0.77795
1321 0.75030
1322 0.77313
1323 0.78259
1324 0.79253
1325 0.79058
1326 0.72310
1327 0.74661
1328 0.72910
1329 0.79651
1330 0.78171
1331 0.76891
1332 0.78824
1333 0.78636
1334 0.82405
1335 0.82052
1336 0.81210
1337 0.83318
1338 0.83083
1339 0.83148
1340 0.85536
1341 0.83722
1342 0.79165
1343 0.85816
1344 0.84445
1345 0.77198
1346 0.74015
1347 0.79856
1348 0.84176
1349 0.76114
1350 0.77299
1351 0.84156
1352 0.80780
1353 0.76866
1354 0.80434
1355 0.82597
1356 0.82110
1357 0.83057
1358 0.86125
1359 0.76742
1360 0.78797
1361 0.79543
1362 0.80017
1363 0.75131
1364 0.79820
1365 0.80941
1366 0.77627
1367 0.80693
1368 0.80802
1369 0.76527
1370 0.78575
1371 0.73792
1372 0.73278
1373 0.79432
1374 0.74090
1375 0.76529
1376 0.73947
1377 0.74703
1378 0.81090
1379 0.84903
1380 0.78543
1381 0.75195
1382 0.74662
1383 0.73973
1384 0.79118
1385 0.80161
1386 0.81329
1387 0.75729
1388 0.77848
1389 0.77202
1390 0.74750
1391 0.79617
1392 0.80298
1393 0.78528
1394 0.81142
1395 0.78627
1396 0.84519
1397 0.79897
1398 0.78123
1399 0.80103
1400 0.76763
1401 0.75835
1402 0.78786
1403 0.76541
1404 0.80245
1405 0.78542
1406 0.76147
1407 0.77218
1408 0.86665
1409 0.81234
1410 0.78003
1411 0.79346
1412 0.76750
1413 0.82377
1414 0.77599
1415 0.78972
1416 0.87790
1417 0.85739
1418 0.81355
1419 0.78646
1420 0.81164
1421 0.77360
1422 0.82315
1423 0.82170
1424 0.78315
1425 0.80454
1426 0.76434
1427 0.78271
1428 0.81480
1429 0.83683
1430 0.77769
1431 0.77560
1432 0.78481
1433 0.79245
1434 0.83603
1435 0.81865
1436 0.81257
1437 0.76708
1438 0.79160
1439 0.74428
1440 0.78540
1441 0.81230
1442 0.80015
1443 0.78266
1444 0.80591
1445 0.79150
1446 0.83085
1447 0.83171
1448 0.80022
1449 0.83113
1450 0.82208
1451 0.83839
1452 0.80627
1453 0.85180
1454 0.81408
1455 0.77249
1456 0.79897
1457 0.82784
1458 0.81943
1459 0.87771
1460 0.83236
1461 0.83062
1462 0.83768
1463 0.81026
1464 0.80436
1465 0.81626
1466 0.82501
1467 0.85868
1468 0.85379
1469 0.87027
1470 0.85061
1471 0.82528
1472 0.83479
1473 0.81653
1474 0.87427
1475 0.82415
1476 0.85649
1477 0.88060
1478 0.85813
1479 0.89432
1480 0.85085
1481 0.80310
1482 0.89359
1483 0.84160
1484 0.80824
1485 0.83737
1486 0.87143
1487 0.82969
1488 0.85122
1489 0.82814
1490 0.93046
1491 0.87926
1492 0.87286
1493 0.83804
1494 0.85709
1495 0.79606
1496 0.85328
1497 0.79038
1498 0.87693
1499 0.84262
1500 0.88121
1501 0.84500
1502 0.82700
1503 0.80585
1504 0.84204
1505 0.81461
1506 0.81588
1507 0.85864
1508 0.82901
1509 0.83198
1510 0.86950
1511 0.85736
1512 0.88433
1513 0.83365
1514 0.85422
1515 0.82302
1516 0.85601
1517 0.86766
1518 0.84159
1519 0.87588
1520 0.89982
1521 0.77557
1522 0.83344
1523 0.91059
1524 0.87309
1525 0.84423
1526 0.84509
1527 0.89005
1528 0.81257
1529 0.86874
1530 0.83596
1531 0.83249
1532 0.79742
1533 0.90951
1534 0.87849
1535 0.86653
1536 0.85782
1537 0.83931
1538 0.79407
1539 0.80463
1540 0.79211
1541 0.88046
1542 0.86708
1543 0.82807
1544 0.81333
1545 0.84688
1546 0.85054
1547 0.87279
1548 0.88835
1549 0.86836
1550 0.88671
1551 0.85107
1552 0.82673
1553 0.82964
1554 0.83487
1555 0.82596
1556 0.87578
1557 0.82993
1558 0.83606
1559 0.85966
1560 0.81873
1561 0.84346
1562 0.88757
1563 0.79650
1564 0.78133
1565 0.80641
1566 0.88024
1567 0.84804
1568 0.84328
1569 0.83923
1570 0.81591
1571 0.79843
1572 0.80769
1573 0.84323
1574 0.88554
1575 0.82999
1576 0.83278
1577 0.81629
1578 0.89455
1579 0.83646
1580 0.83987
1581 0.84044
1582 0.81983
1583 0.83990
1584 0.83841
1585 0.84314
1586 0.81984
1587 0.86426
1588 0.79388
1589 0.81722
1590 0.84037
1591 0.81919
1592 0.86525
1593 0.86052
1594 0.77896
1595 0.80070
1596 0.84810
1597 0.82079
1598 0.78897
1599 0.80969
1600 0.79542
1601 0.82471
1602 0.83495
1603 0.78251
1604 0.76595
1605 0.78920
1606 0.83944
1607 0.83004
1608 0.80824
1609 0.85631
1610 0.81145
1611 0.76732
1612 0.79488
1613 0.82741
1614 0.81395
1615 0.84740
1616 0.79831
1617 0.79889
1618 0.78938
1619 0.79807
1620 0.82451
1621 0.79251
1622 0.76877
1623 0.80543
1624 0.84453
1625 0.84326
1626 0.80006
1627 0.80703
1628 0.82450
1629 0.81630
1630 0.83366
1631 0.81527
1632 0.84644
1633 0.82138
1634 0.85322
1635 0.84945
1636 0.81626
1637 0.80836
1638 0.84637
1639 0.83425
1640 0.83969
1641 0.77058
1642 0.77549
1643 0.77943
1644 0.80359
1645 0.80777
1646 0.80512
1647 0.81457
1648 0.80137
1649 0.83145
1650 0.79510
1651 0.82433
1652 0.84917
1653 0.89676
1654 0.81767
1655 0.86079
1656 0.83969
1657 0.83465
1658 0.82441
1659 0.85052
1660 0.88496
1661 0.82257
1662 0.81840
1663 0.83153
1664 0.84174
1665 0.82959
1666 0.85559
1667 0.84088
1668 0.85473
1669 0.84303
1670 0.86615
1671 0.86671
1672 0.78370
1673 0.81418
1674 0.81710
1675 0.78967
1676 0.81530
1677 0.82753
1678 0.85552
1679 0.85242
1680 0.83184
1681 0.86157
1682 0.84342
1683 0.87325
1684 0.85974
1685 0.88434
1686 0.94791
1687 0.94602
1688 0.94605
1689 0.87725
1690 0.91631
1691 0.88257
1692 0.89111
1693 0.85939
1694 0.86498
1695 0.88201
1696 0.93342
1697 0.90811
1698 0.87066
1699 0.92749
1700 0.89644
1701 0.87807
1702 0.89199
1703 0.87891
1704 0.86713
1705 0.91007
1706 0.84693
1707 0.87613
1708 0.81570
1709 0.85216
1710 0.84926
1711 0.86684
1712 0.84503
1713 0.85809
1714 0.84870
1715 0.86941
1716 0.80913
1717 0.76536
1718 0.80908
1719 0.80554
1720 0.82786
1721 0.78274
1722 0.78420
1723 0.79048
1724 0.85416
1725 0.83379
1726 0.81755
1727 0.82651
1728 0.85664
1729 0.84567
1730 0.81769
1731 0.81708
1732 0.82009
1733 0.77268
1734 0.79286
1735 0.80420
1736 0.77494
1737 0.73623
1738 0.79345
1739 0.81014
1740 0.79601
1741 0.86666
1742 0.82104
1743 0.82951
1744 0.80896
1745 0.84146
1746 0.76853
1747 0.79108
1748 0.82084
1749 0.83114
1750 0.79611
1751 0.83765
1752 0.84282
1753 0.88606
1754 0.89968
1755 0.98360
1756 0.86371
1757 0.88658
1758 0.81328
1759 0.79897
1760 0.80885
1761 0.81146
1762 0.79515
1763 0.83842
1764 0.81532
1765 0.78962
1766 0.79080
1767 0.81887
1768 0.86584
1769 0.81029
1770 0.79517
1771 0.85575
1772 0.83523
1773 0.82929
1774 0.85454
1775 0.79304
1776 0.85350
1777 0.85241
1778 0.81640
1779 0.81257
1780 0.86080
1781 0.78130
1782 0.84145
1783 0.85864
1784 0.84987
1785 0.87924
1786 0.84591
1787 0.84939
1788 0.86461
1789 0.83200
1790 0.78942
1791 0.76972
1792 0.84019
1793 0.79175
1794 0.83899
1795 0.78211
1796 0.88136
1797 0.84679
1798 0.78363
1799 0.85012
1800 0.81739
1801 0.82328
1802 0.80155
1803 0.80308
1804 0.80147
1805 0.82459
1806 0.80881
1807 0.81176
1808 0.80521
1809 0.81635
1810 0.82214
1811 0.80356
1812 0.78498
1813 0.78795
1814 0.80566
1815 0.80449
1816 0.75336
1817 0.78773
1818 0.81470
1819 0.81792
1820 0.82517
1821 0.81326
1822 0.84701
1823 0.93021
1824 0.85737
1825 0.85887
1826 0.80933
1827 0.81645
1828 0.84140
1829 0.78722
1830 0.81973
1831 0.84674
1832 0.85794
1833 0.82111
1834 0.84636
1835 0.81165
1836 0.82342
1837 0.85633
1838 0.84298
1839 0.81411
1840 0.87199
1841 0.87028
1842 0.88637
1843 0.88658
1844 0.83545
1845 0.82928
1846 0.83282
1847 0.81322
1848 0.80956
1849 0.79885
1850 0.80182
1851 0.79087
1852 0.80178
1853 0.78748
1854 0.78948
1855 0.79968
1856 0.86195
1857 0.82645
1858 0.86421
1859 0.80219
1860 0.77123
1861 0.77317
1862 0.82661
1863 0.82189
1864 0.86678
1865 0.86252
1866 0.86126
1867 0.86919
1868 0.83130
1869 0.81308
1870 0.82425
1871 0.78915
1872 0.83825
1873 0.77209
1874 0.79341
1875 0.75143
1876 0.80143
1877 0.75668
1878 0.79259
1879 0.80773
1880 0.80561
1881 0.78228
1882 0.80790
1883 0.78203
1884 0.79794
1885 0.76464
1886 0.76920
1887 0.74860
1888 0.78284
1889 0.75790
1890 0.81049
1891 0.78014
1892 0.78506
1893 0.80911
1894 0.78852
1895 0.78711
1896 0.82491
1897 0.81618
1898 0.80516
1899 0.82641
1900 0.78142
1901 0.75881
1902 0.74988
1903 0.74263
1904 0.79551
1905 0.79151
1906 0.80601
1907 0.79448
1908 0.75912
1909 0.76864
1910 0.80870
1911 0.76552
1912 0.75457
1913 0.80831
1914 0.77919
1915 0.80594
1916 0.73066
1917 0.75511
1918 0.74676
1919 0.79390
1920 0.77606
1921 0.77472
1922 0.78289
1923 0.74235
1924 0.75195
1925 0.72971
1926 0.80336
1927 0.74169
1928 0.76108
1929 0.75743
1930 0.75411
1931 0.74780
1932 0.79482
1933 0.77972
1934 0.72278
1935 0.73401
1936 0.77741
1937 0.79224
1938 0.79236
1939 0.86295
1940 0.76373
1941 0.74937
1942 0.76280
1943 0.76994
1944 0.77481
1945 0.78961
1946 0.80588
1947 0.75938
1948 0.78641
1949 0.81645
1950 0.83877
1951 0.82757
1952 0.80978
1953 0.83630
1954 0.79041
1955 0.79036
1956 0.79009
1957 0.78174
1958 0.77219
1959 0.78229
1960 0.76572
1961 0.76882
1962 0.80313
1963 0.83154
1964 0.79521
1965 0.81907
1966 0.82404
1967 0.82037
1968 0.77862
1969 0.78433
1970 0.73786
1971 0.74572
1972 0.76785
1973 0.81150
1974 0.74756
1975 0.81612
1976 0.88193
1977 0.80610
1978 0.81585
1979 0.81676
1980 0.83770
1981 0.79909
1982 0.82351
1983 0.81818
1984 0.79331
1985 0.83397
1986 0.85071
1987 0.84681
1988 0.83849
1989 0.84826
1990 0.88572
1991 0.81678
1992 0.79092
1993 0.85621
1994 0.81137
1995 0.90075
1996 0.80431
1997 0.85425
1998 0.86136
1999 0.79827
2000 0.82141
2001 0.78130
2002 0.84517
2003 0.79767
2004 0.77516
2005 0.72972
2006 0.75795
2007 0.78191
2008 0.76632
2009 0.79394
2010 0.79392
2011 0.80309
2012 0.78238
2013 0.84912
2014 0.81635
2015 0.74409
2016 0.78053
2017 0.81632
2018 0.77872
2019 0.81649
2020 0.77497
2021 0.72797
2022 0.73774
2023 0.78129
2024 0.77528
2025 0.75511
2026 0.80255
2027 0.76908
2028 0.80775
2029 0.81402
2030 0.81679
2031 0.76122
2032 0.74364
2033 0.80575
2034 0.76332
2035 0.77259
2036 0.74191
2037 0.74735
2038 0.81745
2039 0.80155
2040 0.76183
2041 0.80659
2042 0.77272
2043 0.81054
2044 0.75038
2045 0.78224
2046 0.71887
2047 0.75073
2048 0.77233
2049 0.75316
2050 0.80307
2051 0.74771
2052 0.77008
2053 0.81280
2054 0.79695
2055 0.76114
2056 0.76968
2057 0.76755
2058 0.78075
2059 0.76273
2060 0.78084
2061 0.75969
2062 0.76897
2063 0.78877
2064 0.83402
2065 0.83367
2066 0.74999
2067 0.74412
2068 0.74036
2069 0.75051
2070 0.74442
2071 0.77746
2072 0.74270
2073 0.73369
2074 0.78130
2075 0.74324
2076 0.80080
2077 0.80254
2078 0.80491
2079 0.78955
2080 0.79092
2081 0.81054
2082 0.85161
2083 0.78948
2084 0.74738
2085 0.77293
2086 0.73520
2087 0.74467
2088 0.81208
2089 0.75761
2090 0.78025
2091 0.78238
2092 0.80397
2093 0.81385
2094 0.77628
2095 0.77160
2096 0.71552
2097 0.72814
2098 0.74656
2099 0.74905
2100 0.74387
2101 0.76775
2102 0.75613
2103 0.73475
2104 0.74573
2105 0.84387
2106 0.81647
2107 0.74775
2108 0.77093
2109 0.75209
2110 0.72781
2111 0.74865
2112 0.72756
2113 0.70742
2114 0.73448
2115 0.73772
2116 0.73145
2117 0.75691
2118 0.72766
2119 0.71479
2120 0.74542
2121 0.72074
2122 0.76945
2123 0.73726
2124 0.73581
2125 0.76685
2126 0.77401
2127 0.75735
2128 0.79073
2129 0.77440
2130 0.71834
2131 0.71603
2132 0.76456
2133 0.73713
2134 0.76849
2135 0.76421
2136 0.73696
2137 0.78050
2138 0.77815
2139 0.77147
2140 0.76078
2141 0.75191
2142 0.74617
2143 0.73717
2144 0.73423
2145 0.78469
2146 0.74353
2147 0.72275
2148 0.73757
2149 0.71713
2150 0.78406
2151 0.74354
2152 0.74980
2153 0.75419
2154 0.72648
2155 0.72115
2156 0.74407
2157 0.72504
2158 0.74120
2159 0.71555
2160 0.73915
2161 0.75455
2162 0.78051
2163 0.77621
2164 0.81582
2165 0.80288
2166 0.80536
2167 0.82750
2168 0.81894
2169 0.76299
2170 0.77072
2171 0.78172
2172 0.74819
2173 0.74861
2174 0.72423
2175 0.72932
2176 0.72114
2177 0.74155
2178 0.73871
2179 0.73830
2180 0.74177
2181 0.72563
2182 0.72306
2183 0.72774
2184 0.78042
2185 0.78737
2186 0.74107
2187 0.75040
2188 0.75600
2189 0.76118
2190 0.77168
2191 0.75136
2192 0.73938
2193 0.74210
2194 0.74427
2195 0.71855
2196 0.78260
2197 0.75445
2198 0.70628
2199 0.70520
2200 0.78054
2201 0.72944
2202 0.72497
2203 0.74985
2204 0.73232
2205 0.73064
2206 0.83591
2207 0.76436
2208 0.70658
2209 0.70984
2210 0.72716
2211 0.72983
2212 0.74572
2213 0.73744
2214 0.75976
2215 0.81547
2216 0.79932
2217 0.80869
2218 0.79098
2219 0.75000
2220 0.74264
2221 0.73633
2222 0.71297
2223 0.72504
2224 0.76379
2225 0.74859
2226 0.77776
2227 0.74891
2228 0.79652
2229 0.72979
2230 0.77047
2231 0.76497
2232 0.79488
2233 0.81400
2234 0.77758
2235 0.77208
2236 0.76544
2237 0.79031
2238 0.73216
2239 0.75233
2240 0.73472
2241 0.78565
2242 0.76684
2243 0.79833
2244 0.75626
2245 0.75433
2246 0.75512
2247 0.75677
2248 0.75685
2249 0.76193
2250 0.80908
2251 0.75835
2252 0.76282
2253 0.75153
2254 0.71405
2255 0.72949
2256 0.76134
2257 0.74516
2258 0.75643
2259 0.75000
2260 0.75389
2261 0.75404
2262 0.80717
2263 0.77419
2264 0.76261
2265 0.73445
2266 0.80153
2267 0.75848
2268 0.74397
2269 0.74530
2270 0.72633
2271 0.70092
2272 0.74378
2273 0.74791
2274 0.74786
2275 0.75910
2276 0.80715
2277 0.77775
2278 0.79664
2279 0.79425
2280 0.74946
2281 0.78120
2282 0.79067
2283 0.81042
2284 0.87275
2285 0.86079
2286 0.78072
2287 0.71685
2288 0.76258
2289 0.77195
2290 0.78940
2291 0.79544
2292 0.80112
2293 0.80562
2294 0.74900
2295 0.72050
2296 0.75409
2297 0.75842
2298 0.71125
2299 0.77051
2300 0.80618
2301 0.78465
2302 0.75154
2303 0.77140
2304 0.72504
2305 0.76997
2306 0.76794
2307 0.73689
2308 0.73399
2309 0.72833
2310 0.76122
2311 0.71981
2312 0.73418
2313 0.81310
2314 0.73328
2315 0.74143
2316 0.71135
2317 0.78759
2318 0.76533
2319 0.74663
2320 0.72231
2321 0.70631
2322 0.78304
2323 0.76224
2324 0.73754
2325 0.79592
2326 0.82111
2327 0.79979
2328 0.79126
2329 0.70661
2330 0.70776
2331 0.71196
2332 0.67690
2333 0.70110
2334 0.77092
2335 0.72997
2336 0.71795
2337 0.71711
2338 0.73129
2339 0.73391
2340 0.73531
2341 0.70917
2342 0.73056
2343 0.75338
2344 0.74814
2345 0.74072
2346 0.71419
2347 0.81538
2348 0.88032
2349 0.75089
2350 0.80673
2351 0.81016
2352 0.76557
2353 0.75299
2354 0.77765
2355 0.74028
2356 0.76394
2357 0.75850
2358 0.79651
2359 0.75437
2360 0.76782
2361 0.81497
2362 0.74003
2363 0.75611
2364 0.77796
2365 0.76351
2366 0.75772
2367 0.74301
2368 0.73402
2369 0.78205
2370 0.83227
2371 0.78235
2372 0.76035
2373 0.76571
2374 0.72930
2375 0.72140
2376 0.71839
2377 0.75398
2378 0.74426
2379 0.74338
2380 0.79870
2381 0.76764
2382 0.79584
2383 0.74137
2384 0.77677
2385 0.79284
2386 0.76077
2387 0.87330
2388 0.84913
2389 0.73589
2390 0.69723
2391 0.85552
2392 0.75674
2393 0.80298
2394 0.84079
2395 0.75686
2396 0.73404
2397 0.85579
2398 0.79149
2399 0.77127
2400 0.74258
2401 0.83748
2402 0.84916
2403 0.90670
2404 0.89235
2405 0.73874
2406 0.73732
2407 0.71309
2408 0.76464
2409 0.71780
2410 0.71327
2411 0.72873
2412 0.74020
2413 0.73951
2414 0.73086
2415 0.75761
2416 0.74007
2417 0.76687
2418 0.75669
2419 0.79803
2420 0.76449
2421 0.76567
2422 0.77723
2423 0.80053
2424 0.81754
2425 0.76391
2426 0.74625
2427 0.73287
2428 0.75879
2429 0.77617
2430 0.79724
2431 0.76251
2432 0.78025
2433 0.74466
2434 0.79075
2435 0.81262
2436 0.81251
2437 0.76684
2438 0.81707
2439 0.97725
2440 0.84890
2441 0.81362
2442 0.77512
2443 0.79194
2444 0.78075
2445 0.81009
2446 0.78665
2447 0.83988
2448 0.79386
2449 0.75694
2450 0.77517
2451 0.75786
2452 0.79391
2453 0.75035
2454 0.73259
2455 0.74725
2456 0.73153
2457 0.73803
2458 0.76036
2459 0.76554
2460 0.76866
2461 0.79238
2462 0.76299
2463 0.73850
2464 0.74838
2465 0.76995
2466 0.73216
2467 0.76020
2468 0.79291
2469 0.76586
2470 0.76809
2471 0.77286
2472 0.75677
2473 0.76326
2474 0.74601
2475 0.77568
2476 0.77467
2477 0.80717
2478 0.76856
2479 0.77136
2480 0.75353
2481 0.80587
2482 0.77685
2483 0.79288
2484 0.73735
2485 0.73499
2486 0.71856
2487 0.73078
2488 0.74811
2489 0.77101
2490 0.74463
2491 0.76489
2492 0.77348
2493 0.79149
2494 0.72752
2495 0.77511
2496 0.73326
2497 0.74150
2498 0.74187


==> dat/leduc-ex-5k.dat <==
0 4.14239
1 3.07103
2 2.96157
3 3.06365
4 3.03106
5 3.06240
6 2.97595
7 2.82062
8 2.61375
9 2.63320
10 2.64078
11 2.65768
12 2.50875
13 2.75478
14 2.86565
15 2.57295
16 2.66083
17 2.27937
18 2.43478
19 2.31134
20 2.10392
21 2.25704
22 2.21812
23 2.12569
24 2.08527
25 1.90384
26 1.93748
27 1.81220
28 1.80553
29 1.98807
30 1.94867
31 1.93335
32 1.98388
33 1.94344
34 1.89537
35 1.98723
36 1.86785
37 1.73453
38 1.92592
39 1.73378
40 1.55996
41 1.60669
42 1.67321
43 1.58497
44 1.72526
45 1.58863
46 1.59759
47 1.56366
48 1.66040
49 1.76536
50 1.32404
51 1.46084
52 1.44034
53 1.33818
54 1.36287
55 1.32225
56 1.21624
57 1.22020
58 1.24009
59 1.25606
60 1.27155
61 1.28820
62 1.20718
63 1.23253
64 1.24012
65 1.27332
66 1.30967
67 1.24952
68 1.31545
69 1.27384
70 1.15506
71 1.11121
72 1.19726
73 1.15241
74 1.00318
75 0.96310
76 1.04880
77 1.05366
78 1.11673
79 1.00924
80 1.05685
81 1.04120
82 1.15026
83 1.09456
84 1.07234
85 1.15895
86 1.12193
87 1.08837
88 1.08871
89 1.16951
90 1.19790
91 1.11081
92 1.13812
93 0.99977
94 1.07765
95 1.12327
96 0.97533
97 1.05142
98 1.08672
99 1.08768
100 1.04324
101 1.05548
102 1.10635
103 0.95778
104 1.01283
105 1.05399
106 1.14397
107 1.03050
108 1.00121
109 0.94696
110 1.07301
111 1.02177
112 0.92055
113 1.00655
114 0.93210
115 0.99253
116 1.09264
117 1.04747
118 1.06770
119 1.08618
120 1.06872
121 1.05780
122 1.04859
123 1.01417
124 1.11017
125 1.00610
126 1.03725
127 0.98469
128 1.05784
129 1.04079
130 1.03444
131 1.01706
132 1.04295
133 1.09359
134 1.04846
135 1.10997
136 0.96976
137 1.03371
138 1.07045
139 0.99554
140 1.06322
141 1.07203
142 1.01166
143 1.06539
144 1.03829
145 0.94626
146 0.99083
147 1.13511
148 1.00601
149 0.92942
150 1.00920
151 1.00650
152 0.99166
153 0.98912
154 1.12735
155 1.15388
156 1.06054
157 1.01470
158 1.03682
159 1.01627
160 1.01209
161 1.03628
162 1.12049
163 0.99521
164 1.03158
165 1.15855
166 1.04153
167 1.02139
168 1.05190
169 1.02675
170 1.11116
171 1.06677
172 1.10107
173 1.07741
174 0.96702
175 0.98122
176 1.06614
177 1.01960
178 1.04448
179 1.08370
180 0.97582
181 1.00982
182 1.04628
183 1.04507
184 1.03224
185 1.04520
186 0.98045
187 1.06284
188 0.95609
189 0.98047
190 1.02149
191 1.07960
192 0.91348
193 1.13746
194 0.95817
195 1.09290
196 0.98958
197 1.02257
198 1.05162
199 0.98163
200 1.01046
201 0.98596
202 1.04187
203 0.98368
204 1.09572
205 1.08774
206 1.01037
207 1.09331
208 0.99282
209 1.10254
210 1.05548
211 0.97744
212 1.02063
213 1.02783
214 1.04552
215 0.97677
216 1.03029
217 0.98523
218 1.03355
219 0.99851
220 1.06238
221 1.01548
222 1.05427
223 1.00613
224 1.03710
225 1.00498
226 0.95642
227 0.97158
228 1.19415
229 1.03695
230 0.97033
231 0.99140
232 1.03395
233 1.04623
234 1.07551
235 1.02939
236 0.95573
237 0.90544
238 1.03203
239 0.94851
240 0.95856
241 1.04043
242 1.00243
243 1.01000
244 1.05037
245 1.01272
246 0.97661
247 1.02651
248 1.08144
249 1.05671
250 0.98731
251 1.12799
252 0.97313
253 0.98250
254 0.99077
255 0.99765
256 0.97628
257 0.98638
258 0.97954
259 0.95057
260 1.09173
261 0.97855
262 0.93119
263 0.95045
264 0.98476
265 1.03558
266 0.98018
267 0.97548
268 1.01231
269 1.03454
270 1.03904
271 1.00588
272 0.98502
273 1.05004
274 0.98744
275 1.01126
276 0.98644
277 1.04767
278 0.97699
279 1.00732
280 1.03263
281 0.99857
282 0.98344
283 1.03108
284 0.99249
285 0.95825
286 1.04508
287 1.00183
288 0.92829
289 0.96962
290 1.04362
291 0.98743
292 0.93117
293 0.93806
294 0.99111
295 1.05510
296 1.01737
297 1.05554
298 0.97491
299 0.97320
300 1.07867
301 1.00649
302 1.03026
303 1.01594
304 1.04208
305 1.02152
306 1.08305
307 1.05188
308 0.95572
309 1.04843
310 0.94312
311 0.97587
312 1.05912
313 0.99381
314 0.99075
315 1.03639
316 1.00332
317 0.95202
318 0.90180
319 1.02934
320 1.02737
321 0.99956
322 0.95238
323 0.94287
324 0.91683
325 1.03124
326 0.91402
327 0.94841
328 0.95892
329 1.00216
330 1.02969
331 0.96245
332 0.97253
333 0.94588
334 0.93251
335 1.10608
336 0.93695
337 0.93301
338 0.97089
339 0.94481
340 0.92976
341 0.97814
342 0.87738
343 0.93424
344 1.04069
345 0.97224
346 0.91015
347 1.04084
348 0.94027
349 0.89891
350 0.86271
351 0.92213
352 1.00345
353 0.92933
354 0.94962
355 0.99243
356 0.97792
357 0.98439
358 0.95803
359 0.96318
360 0.98865
361 0.95448
362 0.97376
363 0.96031
364 0.94256
365 0.97066
366 0.98190
367 0.98114
368 1.00503
369 0.95870
370 0.97723
371 1.00394
372 0.99469
373 0.95568
374 1.01692
375 1.00429
376 0.95594
377 0.97450
378 0.90820
379 1.00002
380 0.96042
381 1.04700
382 1.00993
383 0.99634
384 0.96085
385 0.89607
386 0.95368
387 0.96494
388 0.88487
389 0.93187
390 1.00527
391 0.91469
392 0.99802
393 0.89382
394 1.00679
395 0.95977
396 0.99715
397 0.94722
398 0.93437
399 0.94956
400 0.86258
401 0.89681
402 0.92415
403 1.01006
404 0.92190
405 0.94343
406 0.99065
407 0.94645
408 0.99396
409 0.99120
410 0.98231
411 1.04571
412 1.05344
413 0.98351
414 0.99665
415 0.96780
416 0.92188
417 0.93328
418 0.98051
419 1.00979
420 0.98752
421 1.02283
422 0.95311
423 1.02491
424 1.03707
425 0.98316
426 1.00836
427 1.11157
428 1.03624
429 1.05799
430 1.03486
431 1.07329
432 1.03707
433 1.05665
434 1.11454
435 1.07184
436 1.03541
437 0.97361
438 1.02796
439 1.11340
440 1.02916
441 1.07377
442 1.06132
443 1.09552
444 1.08083
445 1.02622
446 0.98587
447 1.05267
448 1.03986
449 1.07177
450 1.03402
451 0.97862
452 1.04902
453 1.02892
454 1.07283
455 1.01888
456 0.99997
457 1.03714
458 1.03832
459 1.03915
460 0.96611
461 1.02729
462 1.04304
463 1.12203
464 0.98323
465 0.98872
466 0.98977
467 1.03974
468 1.00169
469 1.12601
470 1.03343
471 0.97522
472 0.98511
473 1.02217
474 0.94340
475 1.08242
476 0.97980
477 0.91148
478 1.06342
479 0.99695
480 1.02172
481 0.97273
482 0.98613
483 0.98101
484 1.06020
485 1.05625
486 1.00816
487 1.05517
488 1.00976
489 0.99948
490 1.00148
491 1.03726
492 0.96554
493 0.99757
494 1.01678
495 0.98445
496 0.99652
497 1.01638
498 1.02508
499 0.98721
500 1.09877
501 0.97676
502 0.98850
503 1.04269
504 1.02976
505 1.02576
506 1.08114
507 1.06479
508 0.99987
509 1.07837
510 1.01060
511 1.07452
512 1.03693
513 1.01478
514 1.02223
515 1.01648
516 0.94621
517 1.03710
518 1.04295
519 0.99377
520 1.03478
521 1.02071
522 1.01087
523 0.98774
524 1.01533
525 1.07908
526 1.06961
527 1.05430
528 1.04072
529 1.02370
530 1.06379
531 0.94926
532 0.98655
533 1.00583
534 1.05159
535 1.08366
536 1.07822
537 0.99851
538 0.94609
539 1.01689
540 1.03910
541 0.99360
542 1.00692
543 1.04696
544 1.03447
545 0.95010
546 1.01475
547 1.02395
548 1.10957
549 1.09553
550 1.13338
551 1.05329
552 1.04688
553 0.96997
554 1.00437
555 0.97972
556 1.07081
557 1.03751
558 1.06465
559 1.00090
560 0.98801
561 1.04387
562 1.06411
563 1.03435
564 0.99507
565 1.03141
566 1.06937
567 1.09860
568 1.07201
569 1.12984
570 1.14226
571 1.11253
572 1.04600
573 1.04105
574 1.10206
575 1.05550
576 1.04552
577 1.08312
578 1.07907
579 1.10412
580 1.02399
581 1.02954
582 1.07317
583 1.07295
584 0.98637
585 1.06249
586 1.08557
587 1.11865
588 1.02856
589 1.06165
590 1.02033
591 1.04920
592 1.01070
593 1.01302
594 1.04387
595 1.02775
596 1.01983
597 0.97199
598 1.07733
599 1.11786
600 1.03763
601 1.07363
602 1.00522
603 1.11232
604 1.04491
605 1.02265
606 1.01224
607 1.01779
608 1.07984
609 1.02397
610 0.96989
611 1.04754
612 1.14956
613 1.06607
614 1.12085
615 1.07413
616 1.07165
617 1.00176
618 1.07553
619 1.03769
620 1.03727
621 0.98685
622 1.08789
623 1.03622
624 1.06543
625 1.07748
626 0.99158
627 1.07552
628 1.04042
629 1.03968
630 1.06228
631 1.07007
632 1.04595
633 1.07003
634 1.02854
635 1.01707
636 1.03432
637 1.07976
638 1.08205
639 1.06092
640 1.07899
641 1.10101
642 1.05905
643 1.04774
644 1.02359
645 1.02178
646 0.98771
647 1.02071
648 0.98905
649 0.94920
650 1.06707
651 0.98374
652 1.04850
653 1.10696
654 1.03336
655 0.98974
656 1.01738
657 1.02570
658 1.00833
659 0.99995
660 1.03759
661 1.05158
662 1.07219
663 1.09753
664 1.01538
665 1.06174
666 1.07008
667 1.02550
668 1.04050
669 1.01872
670 0.97120
671 0.99771
672 1.01517
673 1.02530
674 1.00438
675 1.02699
676 1.02924
677 1.00693
678 1.03872
679 1.07665
680 1.00929
681 0.99596
682 0.97403
683 1.02211
684 1.01459
685 0.99136
686 0.99858
687 0.98723
688 1.05971
689 1.00779
690 0.96606
691 0.99768
692 1.04577
693 1.01573
694 0.99200
695 1.06366
696 1.04331
697 1.00398
698 0.95286
699 0.98683
700 0.97000
701 0.99067
702 0.98291
703 1.03281
704 1.03049
705 1.10409
706 0.97461
707 0.95735
708 1.03990
709 1.07711
710 0.98288
711 0.98164
712 0.95853
713 1.07021
714 0.95926
715 1.00322
716 1.04055
717 1.02769
718 1.00223
719 0.95833
720 1.07323
721 0.98754
722 0.99009
723 1.00640
724 1.00873
725 0.95418
726 0.95023
727 1.02673
728 1.00843
729 0.97000
730 1.01393
731 1.00163
732 0.98275
733 1.00191
734 0.98068
735 1.00505
736 0.97330
737 1.07888
738 1.00467
739 1.01661
740 1.02259
741 0.99666
742 0.96758
743 0.95346
744 0.97087
745 0.97488
746 0.97452
747 0.97133
748 0.98113
749 1.01907
750 1.01858
751 0.96743
752 0.95940
753 0.97010
754 0.92927
755 0.96597
756 0.92595
757 1.00563
758 0.98662
759 1.01981
760 1.01754
761 0.97493
762 0.99242
763 0.97849
764 0.99501
765 1.06159
766 1.05917
767 0.94069
768 1.00718
769 0.99216
770 1.01693
771 1.02991
772 1.01679
773 0.99590
774 0.99639
775 1.01349
776 0.97595
777 1.05677
778 1.04306
779 1.07014
780 1.04569
781 1.07580
782 1.01648
783 1.01085
784 1.05720
785 0.99866
786 1.00661
787 0.97590
788 0.95048
789 0.97270
790 0.99803
791 1.05012
792 1.03182
793 1.04930
794 0.98672
795 1.04968
796 0.99465
797 1.05412
798 1.03551
799 1.06996
800 0.98059
801 1.00759
802 0.96505
803 0.99987
804 0.98965
805 0.99394
806 1.01565
807 1.04263
808 1.05896
809 1.00727
810 1.01632
811 1.04348
812 0.98089
813 1.04595
814 1.02272
815 0.97147
816 1.01733
817 1.02932
818 1.11550
819 1.05323
820 1.05642
821 1.03713
822 1.12419
823 1.06671
824 1.03338
825 1.07118
826 1.00915
827 0.99088
828 1.02205
829 1.00966
830 1.02811
831 1.06710
832 1.04255
833 1.08097
834 1.03437
835 1.10104
836 1.05888
837 1.03426
838 1.07471
839 1.06624
840 1.01693
841 1.02485
842 0.98527
843 0.98580
844 1.02393
845 1.04178
846 1.04581
847 1.02439
848 1.02597
849 1.03438
850 1.02588
851 1.00793
852 0.99825
853 1.02901
854 1.02396
855 0.99157
856 0.99492
857 1.04017
858 0.99208
859 1.02783
860 0.99708
861 0.97941
862 1.06120
863 1.04002
864 1.03600
865 1.02502
866 0.96483
867 0.95625
868 0.95677
869 1.00255
870 1.02167
871 1.07992
872 1.05089
873 1.01532
874 1.08139
875 1.02905
876 1.08426
877 1.05246
878 1.04234
879 1.01796
880 1.06143
881 1.15206
882 1.06362
883 1.01841
884 1.00866
885 1.03502
886 1.03719
887 1.10686
888 1.01362
889 0.99618
890 1.03580
891 1.05458
892 1.05354
893 1.01459
894 0.98091
895 0.96083
896 0.97317
897 1.02024
898 0.98988
899 0.96436
900 1.01219
901 0.99683
902 1.01510
903 1.03891
904 0.91122
905 0.97181
906 0.99653
907 1.04108
908 1.15515
909 1.06891
910 1.07335
911 1.09391
912 1.00229
913 1.00172
914 1.02019
915 0.96027
916 1.01822
917 0.98991
918 1.05440
919 0.95748
920 1.06632
921 1.07527
922 1.03238
923 1.07095
924 1.02660
925 1.02469
926 1.05846
927 1.05578
928 1.00629
929 0.98213
930 0.98605
931 1.04184
932 1.00037
933 1.00897
934 0.97899
935 1.00744
936 0.96066
937 1.06350
938 1.09469
939 0.96198
940 0.99936
941 1.01604
942 1.01596
943 0.95899
944 0.94871
945 0.93009
946 1.01038
947 0.97316
948 1.03461
949 0.97838
950 1.03342
951 0.95490
952 0.95707
953 0.95219
954 0.95307
955 0.93221
956 0.93801
957 0.93536
958 0.99451
959 0.92173
960 0.99415
961 1.03994
962 1.02133
963 1.01626
964 1.02998
965 1.00164
966 1.04200
967 1.04141
968 1.05514
969 1.01946
970 0.98358
971 1.00598
972 0.99494
973 0.97712
974 1.01758
975 1.05046
976 1.04448
977 1.00091
978 1.04643
979 1.04401
980 1.00559
981 1.07222
982 0.94306
983 1.01191
984 0.96520
985 1.04177
986 0.98850
987 0.97900
988 1.03676
989 1.03231
990 0.99359
991 1.00506
992 1.01989
993 0.99866
994 1.00270
995 0.98323
996 0.97350
997 1.02084
998 1.03587
999 0.99388
1000 1.00446
1001 1.00227
1002 1.03911
1003 1.02666
1004 1.03108
1005 0.98576
1006 0.97252
1007 0.99599
1008 0.96883
1009 1.00508
1010 1.01087
1011 0.92566
1012 1.03918
1013 1.02399
1014 1.01656
1015 0.98795
1016 1.00301
1017 0.98268
1018 1.01662
1019 1.02878
1020 0.98684
1021 0.98116
1022 1.01672
1023 0.98802
1024 1.02826
1025 0.99884
1026 1.00085
1027 0.94751
1028 1.01474
1029 1.01502
1030 0.95585
1031 0.98666
1032 1.02280
1033 0.95000
1034 0.96930
1035 0.95901
1036 0.99247
1037 0.95181
1038 0.99343
1039 1.01202
1040 0.99380
1041 0.96523
1042 0.99097
1043 0.99061
1044 0.96153
1045 0.96783
1046 0.96507
1047 1.01397
1048 1.02618
1049 0.95247
1050 0.95236
1051 0.98587
1052 1.01595
1053 0.97139
1054 1.01939
1055 0.98347
1056 0.98091
1057 0.98720
1058 0.97778
1059 0.97769
1060 1.00678
1061 1.01712
1062 1.00355
1063 0.91575
1064 0.93333
1065 1.01124
1066 0.98985
1067 0.94792
1068 1.00359
1069 0.94933
1070 0.94424
1071 0.92697
1072 0.98140
1073 0.96222
1074 0.92772
1075 0.98318
1076 1.01584
1077 1.04646
1078 0.97042
1079 0.98697
1080 1.06309
1081 1.05007
1082 1.01745
1083 1.03134
1084 0.96273
1085 0.98305
1086 0.96150
1087 0.99089
1088 0.98099
1089 0.99405
1090 1.00397
1091 1.06968
1092 1.00469
1093 0.96889
1094 0.98449
1095 0.97434
1096 1.03361
1097 0.99353
1098 1.05410
1099 0.95514
1100 0.98251
1101 1.01978
1102 1.02882
1103 1.01945
1104 1.06083
1105 0.97224
1106 0.99196
1107 0.95988
1108 0.97170
1109 0.97799
1110 1.02130
1111 1.04800
1112 0.98039
1113 1.00955
1114 1.01656
1115 0.98352
1116 0.98138
1117 1.07127
1118 1.00825
1119 0.99743
1120 1.04231
1121 1.02595
1122 0.99600
1123 1.00767
1124 1.06647
1125 1.01166
1126 1.00806
1127 0.98991
1128 0.99174
1129 0.96912
1130 1.00777
1131 0.95903
1132 1.00699
1133 1.00675
1134 1.00000
1135 1.01407
1136 0.98537
1137 1.01407
1138 1.02451
1139 1.04248
1140 1.04302
1141 1.00793
1142 1.01986
1143 1.00199
1144 1.04148
1145 0.98367
1146 1.01452
1147 1.05249
1148 1.01769
1149 1.04328
1150 1.01892
1151 0.99377
1152 1.05405
1153 1.01416
1154 1.02574
1155 1.01331
1156 1.00279
1157 1.05252
1158 1.06410
1159 1.07784
1160 1.01218
1161 1.02913
1162 1.01691
1163 1.05720
1164 1.02193
1165 1.01326
1166 1.01253
1167 1.04511
1168 1.03255
1169 1.02767
1170 1.02251
1171 1.02642
1172 1.00702
1173 0.96548
1174 0.99087
1175 1.02028
1176 1.03980
1177 0.97998
1178 1.04494
1179 1.01456
1180 1.02491
1181 1.09585
1182 1.04776
1183 1.04759
1184 1.02773
1185 1.04382
1186 0.98085
1187 1.00560
1188 1.04274
1189 0.99194
1190 1.02699
1191 0.98835
1192 1.01671
1193 1.00746
1194 1.00437
1195 0.99838
1196 0.98800
1197 0.97678
1198 1.01867
1199 0.98975
1200 0.98414
1201 0.97047
1202 1.05096
1203 1.05421
1204 0.99268
1205 1.01966
1206 1.02898
1207 1.03760
1208 1.01386
1209 0.99065
1210 1.01103
1211 0.97417
1212 1.04470
1213 1.00126
1214 0.98137
1215 1.03635
1216 1.08110
1217 1.01923
1218 0.98775
1219 0.99591
1220 0.98936
1221 1.00199
1222 1.02835
1223 1.00071
1224 0.99607
1225 0.99006
1226 1.01787
1227 1.04735
1228 1.01418
1229 1.05423
1230 1.04567
1231 1.04183
1232 1.05804
1233 1.06801
1234 1.03697
1235 1.06739
1236 1.04386
1237 1.04182
1238 1.02683
1239 1.02426
1240 1.02625
1241 1.04223
1242 0.99648
1243 0.98911
1244 1.03504
1245 1.03700
1246 1.00698
1247 1.04307
1248 1.00941
1249 1.06781
1250 1.10610
1251 1.07756
1252 1.03268
1253 1.03818
1254 1.01369
1255 0.97710
1256 0.99268
1257 0.97556
1258 1.03701
1259 0.99060
1260 1.00024
1261 1.01160
1262 1.02003
1263 1.03106
1264 1.03462
1265 0.99549
1266 1.02747
1267 1.00608
1268 0.99504
1269 1.02149
1270 1.02931
1271 1.01816
1272 0.99765
1273 0.99823
1274 0.98913
1275 0.99413
1276 0.99445
1277 1.03042
1278 1.02390
1279 0.98606
1280 0.98375
1281 0.97925
1282 0.95273
1283 0.99875
1284 1.00073
1285 0.97852
1286 0.98477
1287 1.03653
1288 1.03130
1289 1.06613
1290 1.01001
1291 1.02365
1292 1.00096
1293 0.99822
1294 1.06086
1295 1.05920
1296 1.01050
1297 1.03978
1298 1.01537
1299 1.02261
1300 1.04383
1301 1.02441
1302 0.99944
1303 1.04481
1304 1.01816
1305 1.02964
1306 1.02006
1307 1.00426
1308 1.02336
1309 1.01119
1310 0.97239
1311 1.01896
1312 1.01278
1313 0.97702
1314 1.06828
1315 1.04821
1316 1.10664
1317 1.05344
1318 1.04875
1319 1.04898
1320 1.02294
1321 1.08155
1322 1.08665
1323 0.99537
1324 1.05936
1325 1.01797
1326 1.07496
1327 1.04287
1328 1.04480
1329 1.05075
1330 1.07134
1331 1.07133
1332 1.08105
1333 1.03851
1334 1.03287
1335 0.99444
1336 1.02485
1337 1.04561
1338 1.04475
1339 1.04107
1340 1.03457
1341 1.00787
1342 1.01518
1343 0.99942
1344 1.00536
1345 1.03207
1346 1.01859
1347 1.03627
1348 1.01433
1349 0.97128
1350 1.07807
1351 1.05105
1352 1.04604
1353 1.00142
1354 1.03994
1355 1.05618
1356 1.05061
1357 1.05452
1358 1.03537
1359 0.97487
1360 1.00652
1361 0.96887
1362 1.00537
1363 1.02309
1364 0.99788
1365 1.05319
1366 1.06507
1367 1.08694
1368 1.05212
1369 1.02844
1370 1.03323
1371 1.04293
1372 1.05530
1373 1.01950
1374 1.04260
1375 1.03564
1376 1.06978
1377 1.00347
1378 1.06440
1379 1.02847
1380 1.04444
1381 1.04210
1382 1.01211
1383 0.95914
1384 1.05478
1385 1.02072
1386 1.00014
1387 1.05928
1388 1.00335
1389 0.99473
1390 1.00487
1391 0.99892
1392 1.02301
1393 0.99821
1394 1.06916
1395 0.96260
1396 1.07090
1397 1.02487
1398 1.06048
1399 1.01773
1400 1.00859
1401 1.08774
1402 0.99948
1403 0.97311
1404 0.99081
1405 0.95679
1406 1.03129
1407 1.04992
1408 1.01402
1409 1.00420
1410 0.99678
1411 0.97295
1412 1.08356
1413 1.00136
1414 1.07441
1415 1.04257
1416 1.05904
1417 1.03635
1418 1.01147
1419 0.98609
1420 1.03678
1421 1.01584
1422 1.03298
1423 0.99215
1424 1.01510
1425 1.04830
1426 0.99206
1427 1.00728
1428 1.06402
1429 1.04588
1430 1.07106
1431 1.07047
1432 1.06542
1433 1.00819
1434 1.01274
1435 1.01322
1436 1.00874
1437 0.99070
1438 0.99999
1439 1.01040
1440 0.97505
1441 1.03278
1442 0.98635
1443 1.01182
1444 1.00264
1445 1.01962
1446 1.04132
1447 1.00002
1448 1.02025
1449 1.06212
1450 1.01939
1451 1.01157
1452 1.01521
1453 1.03448
1454 0.99228
1455 1.07817
1456 1.01098
1457 1.02858
1458 0.97383
1459 1.03917
1460 0.98149
1461 1.02454
1462 1.01547
1463 1.01541
1464 1.02144
1465 0.99372
1466 1.01480
1467 0.99503
1468 1.01387
1469 0.99284
1470 1.02491
1471 1.02370
1472 1.04445
1473 1.01452
1474 0.96723
1475 1.01003
1476 1.05994
1477 1.00429
1478 0.98025
1479 1.04015
1480 1.00093
1481 0.98452
1482 0.98967
1483 0.99567
1484 0.99571
1485 0.99573
1486 1.04840
1487 0.96115
1488 0.97607
1489 0.94272
1490 0.94731
1491 0.93673
1492 0.90118
1493 0.93708
1494 0.93584
1495 0.99185
1496 1.00984
1497 0.99066
1498 0.99447
1499 0.94777
1500 1.00847
1501 0.95481
1502 0.96736
1503 0.90953
1504 0.92889
1505 0.98322
1506 0.94671
1507 0.99391
1508 0.98903
1509 0.96078
1510 0.91811
1511 0.94463
1512 0.97289
1513 0.97360
1514 0.95661
1515 0.94557
1516 0.99472
1517 1.00981
1518 0.95001
1519 0.97002
1520 1.00175
1521 1.01087
1522 0.94513
1523 0.96705
1524 0.94226
1525 0.96569
1526 0.98342
1527 0.95223
1528 0.96561
1529 0.94013
1530 0.98438
1531 0.92679
1532 0.99319
1533 0.99219
1534 0.95033
1535 0.93855
1536 0.94818
1537 0.92563
1538 0.91247
1539 0.94654
1540 0.96685
1541 0.98648
1542 0.97193
1543 0.98456
1544 0.95141
1545 0.95711
1546 0.97588
1547 0.94853
1548 0.95931
1549 0.91357
1550 0.92460
1551 0.93084
1552 0.92064
1553 0.94792
1554 0.92122
1555 0.93362
1556 0.93816
1557 0.93639
1558 0.91503
1559 0.99107
1560 0.94939
1561 0.91929
1562 0.93563
1563 0.93819
1564 0.92597
1565 0.92157
1566 0.93069
1567 0.93862
1568 0.89168
1569 0.98063
1570 0.92848
1571 0.93935
1572 0.91691
1573 0.92757
1574 0.93921
1575 0.91903
1576 0.93094
1577 0.94627
1578 0.97698
1579 0.92381
1580 0.97421
1581 0.93198
1582 0.96665
1583 0.91858
1584 0.94328
1585 0.88726
1586 0.90370
1587 0.90669
1588 0.91956
1589 0.99281
1590 0.95473
1591 0.94893
1592 0.96447
1593 0.97816
1594 0.97353
1595 0.93809
1596 0.94699
1597 0.95755
1598 0.95289
1599 0.96814
1600 0.99213
1601 0.95521
1602 0.95881
1603 0.95643
1604 0.96608
1605 0.99429
1606 0.97720
1607 0.94882
1608 0.95828
1609 0.98184
1610 0.98313
1611 1.00012
1612 0.99611
1613 0.98414
1614 0.94986
1615 1.00852
1616 0.97729
1617 0.95964
1618 0.95100
1619 0.93754
1620 0.93801
1621 0.94789
1622 0.92710
1623 0.91308
1624 0.95712
1625 0.94284
1626 0.90384
1627 0.90594
1628 0.93069
1629 0.95336
1630 0.94471
1631 0.91694
1632 0.89226
1633 0.94087
1634 0.89701
1635 0.91967
1636 0.90046
1637 0.94163
1638 0.95237
1639 0.91616
1640 0.90796
1641 0.88908
1642 0.90708
1643 0.91530
1644 0.92778
1645 0.95093
1646 0.94866
1647 0.95299
1648 0.93666
1649 0.93390
1650 0.89982
1651 0.91124
1652 0.94142
1653 0.93601
1654 0.92207
1655 0.93126
1656 0.92932
1657 0.89110
1658 0.90397
1659 0.94213
1660 0.87396
1661 0.90436
1662 0.96205
1663 0.91422
1664 0.89951
1665 0.91202
1666 0.95343
1667 0.91454
1668 0.91388
1669 0.92568
1670 0.88925
1671 0.96270
1672 0.95698
1673 0.94878
1674 0.98636
1675 0.95785
1676 0.95580
1677 0.99109
1678 0.96206
1679 0.93866
1680 0.93590
1681 0.94955
1682 0.95357
1683 0.92389
1684 0.93959
1685 0.92818
1686 0.93089
1687 0.94628
1688 0.97162
1689 0.97997
1690 0.93031
1691 0.92815
1692 0.97079
1693 0.93443
1694 0.97267
1695 0.92839
1696 0.93891
1697 0.96383
1698 0.94407
1699 1.03057
1700 0.94797
1701 0.95629
1702 0.97514
1703 0.98230
1704 1.01229
1705 0.98214
1706 0.96966
1707 0.95987
1708 0.97014
1709 0.94561
1710 0.98397
1711 0.98657
1712 0.95755
1713 0.93871
1714 0.97153
1715 0.96025
1716 0.97952
1717 0.98929
1718 0.97225
1719 1.00571
1720 0.94301
1721 0.97107
1722 0.97368
1723 0.98549
1724 1.01048
1725 1.02034
1726 0.97352
1727 0.95404
1728 0.99348
1729 1.01851
1730 1.02830
1731 1.02675
1732 1.00560
1733 0.96944
1734 1.00194
1735 0.97913
1736 1.01007
1737 0.96368
1738 0.97169
1739 0.99355
1740 0.99468
1741 0.97403
1742 0.93263
1743 0.92899
1744 0.96845
1745 1.00403
1746 0.97442
1747 0.93224
1748 0.93308
1749 0.92157
1750 0.95592
1751 0.95900
1752 0.97728
1753 0.94421
1754 0.97883
1755 1.00750
1756 0.96371
1757 1.01601
1758 1.00131
1759 0.98986
1760 0.96668
1761 0.95402
1762 0.93692
1763 0.95222
1764 0.96140
1765 0.91257
1766 0.94454
1767 0.97105
1768 0.97517
1769 0.95016
1770 0.94034
1771 0.93546
1772 0.95226
1773 0.93137
1774 0.98482
1775 0.97959
1776 0.99808
1777 0.94555
1778 0.92671
1779 0.91902
1780 0.97479
1781 0.95187
1782 0.98352
1783 0.96684
1784 0.98624
1785 0.95941
1786 0.95085
1787 1.02002
1788 1.00932
1789 1.05563
1790 0.98923
1791 0.95773
1792 0.97888
1793 0.94134
1794 0.94389
1795 0.95722
1796 0.96789
1797 0.94711
1798 0.92841
1799 0.97932
1800 0.95395
1801 0.95159
1802 0.96698
1803 0.96997
1804 0.95383
1805 0.91826
1806 0.94886
1807 0.92862
1808 0.90779
1809 0.91156
1810 0.92406
1811 0.93314
1812 0.94654
1813 0.92462
1814 0.98423
1815 0.92623
1816 0.95976
1817 0.98141
1818 0.98444
1819 1.04649
1820 0.98130
1821 0.97294
1822 0.95615
1823 0.98837
1824 0.97220
1825 1.00103
1826 0.96082
1827 1.00823
1828 0.96988
1829 0.96643
1830 0.96041
1831 0.95285
1832 0.95624
1833 0.98928
1834 0.99148
1835 0.96738
1836 1.00779
1837 0.97802
1838 0.97540
1839 0.98626
1840 0.94437
1841 0.93608
1842 0.95326
1843 0.91781
1844 0.92689
1845 0.94775
1846 0.94980
1847 0.99281
1848 0.96585
1849 0.92897
1850 0.93403
1851 0.95564
1852 0.97054
1853 0.94581
1854 0.94828
1855 0.97829
1856 1.02030
1857 0.98679
1858 0.99254
1859 1.00576
1860 0.93128
1861 1.00299
1862 0.99060
1863 0.99225
1864 1.00693
1865 0.94412
1866 0.96338
1867 0.96595
1868 1.04711
1869 0.96563
1870 1.01703
1871 1.02682
1872 0.95312
1873 0.97842
1874 0.99804
1875 1.00350
1876 0.98652
1877 1.04221
1878 1.03644
1879 0.99865
1880 0.99167
1881 1.00291
1882 0.98518
1883 1.00687
1884 1.00759
1885 0.98230
1886 0.99466
1887 0.96744
1888 0.94600
1889 0.94224
1890 0.94114
1891 0.96426
1892 0.96696
1893 0.96442
1894 1.01157
1895 0.99751
1896 0.99649
1897 0.99458
1898 1.00519
1899 1.01449
1900 0.96699
1901 0.98096
1902 0.97855
1903 0.98545
1904 0.97325
1905 0.98521
1906 0.96630
1907 0.99073
1908 0.97924
1909 1.00723
1910 0.97204
1911 0.97573
1912 0.98974
1913 0.98131
1914 0.96647
1915 0.97560
1916 0.97298
1917 0.99796
1918 0.96577
1919 1.00387
1920 0.98837
1921 1.00772
1922 0.98581
1923 1.01736
1924 1.00725
1925 1.05624
1926 0.99701
1927 0.99919
1928 1.02032
1929 1.01103
1930 0.99886
1931 1.03833
1932 1.03374
1933 1.01698
1934 0.99716
1935 0.97543
1936 0.97467
1937 1.01538
1938 1.00336
1939 1.01701
1940 0.99554
1941 0.98487
1942 0.94925
1943 0.98663
1944 0.99690
1945 0.94468
1946 0.96113
1947 0.95879
1948 0.96968
1949 0.96475
1950 0.98210
1951 0.94581
1952 0.99589
1953 0.97778
1954 0.99823
1955 0.95764
1956 1.00219
1957 1.00496
1958 0.95892
1959 0.98978
1960 0.96701
1961 1.02490
1962 0.98614
1963 0.99932
1964 0.98074
1965 0.94506
1966 1.03021
1967 0.97676
1968 0.99431
1969 0.95758
1970 0.99405
1971 1.00912
1972 0.95544
1973 0.96238
1974 0.95117
1975 0.94886
1976 0.94086
1977 0.94617
1978 0.95281
1979 0.95183
1980 0.99271
1981 0.94260
1982 0.93581
1983 0.93708
1984 0.93971
1985 0.93777
1986 0.88933
1987 0.91890
1988 0.98706
1989 0.95582
1990 1.00197
1991 0.96558
1992 0.96633
1993 0.99229
1994 0.97396
1995 0.95863
1996 0.95255
1997 0.97258
1998 0.97901
1999 0.94817
2000 0.98622
2001 0.94404
2002 0.95507
2003 0.94270
2004 0.93452
2005 0.95937
2006 0.98761
2007 1.00521
2008 0.97657
2009 0.95713
2010 1.00036
2011 0.96337
2012 0.94087
2013 0.93737
2014 0.97155
2015 0.97832
2016 0.94692
2017 0.99000
2018 0.95691
2019 0.98471
2020 0.98369
2021 0.96328
2022 0.98024
2023 0.98148
2024 1.02115
2025 1.00845
2026 0.97782
2027 1.00576
2028 1.00388
2029 0.96296
2030 0.94160
2031 0.97968
2032 1.02181
2033 1.02585
2034 1.01498
2035 1.03035
2036 0.97610
2037 1.03224
2038 1.04203
2039 1.02220
2040 1.03389
2041 1.05700
2042 1.04216
2043 0.98779
2044 0.99470
2045 0.99964
2046 1.00381
2047 0.95314
2048 0.97480
2049 0.94212
2050 0.92440
2051 0.97204
2052 1.04816
2053 1.01134
2054 0.96698
2055 0.99315
2056 0.96685
2057 1.01072
2058 0.95108
2059 1.00666
2060 1.03112
2061 1.00086
2062 0.96501
2063 0.99024
2064 1.01829
2065 0.95968
2066 0.99141
2067 1.07356
2068 1.00506
2069 1.03278
2070 1.02689
2071 1.00944
2072 0.99629
2073 1.03395
2074 0.99380
2075 1.01666
2076 1.02867
2077 1.00776
2078 1.00467
2079 0.99681
2080 1.02190
2081 1.01191
2082 1.05044
2083 1.00089
2084 1.03462
2085 1.00433
2086 0.99025
2087 1.04508
2088 1.02877
2089 0.99014
2090 0.97282
2091 1.01940
2092 0.98587
2093 0.95864
2094 0.95832
2095 0.94661
2096 0.98393
2097 0.93073
2098 0.94855
2099 0.97254
2100 0.91443
2101 0.96232
2102 0.97121
2103 0.94715
2104 0.93527
2105 1.00999
2106 0.96876
2107 1.00634
2108 0.97002
2109 1.00986
2110 1.05084
2111 0.97512
2112 0.99498
2113 0.96274
2114 0.93688
2115 0.97699
2116 0.95275
2117 0.97190
2118 1.01229
2119 0.99143
2120 0.97075
2121 0.99371
2122 0.98872
2123 0.99327
2124 0.98686
2125 0.95699
2126 0.95931
2127 0.93157
2128 0.96026
2129 0.98574
2130 0.98355
2131 0.95964
2132 0.91855
2133 0.95667
2134 1.01772
2135 1.01015
2136 0.94612
2137 1.00597
2138 1.00356
2139 1.00446
2140 1.03923
2141 0.99865
2142 0.99966
2143 1.02902
2144 0.99853
2145 0.98883
2146 0.96350
2147 0.96476
2148 0.93958
2149 0.92931
2150 0.90446
2151 0.97724
2152 0.93733
2153 0.94275
2154 0.93445
2155 0.95632
2156 0.99664
2157 1.00379
2158 0.99343
2159 1.01299
2160 0.92870
2161 0.98944
2162 1.00777
2163 0.99233
2164 1.00904
2165 0.98119
2166 0.94002
2167 0.94448
2168 0.92698
2169 0.96349
2170 0.98621
2171 0.95966
2172 0.95515
2173 0.94224
2174 0.94314
2175 0.89179
2176 0.91979
2177 0.91494
2178 0.97157
2179 0.95911
2180 0.97400
2181 0.95125
2182 0.94374
2183 0.98577
2184 0.92416
2185 0.99408
2186 0.99438
2187 0.97542
2188 0.99145
2189 0.96117
2190 0.91163
2191 0.94516
2192 0.90979
2193 0.95319
2194 0.94813
2195 0.97450
2196 0.95929
2197 0.97947
2198 0.96629
2199 0.94124
2200 0.97032
2201 0.91551
2202 0.90877
2203 0.92057
2204 0.93859
2205 0.94545
2206 0.93416
2207 0.90247
2208 0.97036
2209 0.95279
2210 0.96398
2211 1.00387
2212 0.94838
2213 0.91614
2214 0.94648
2215 0.94558
2216 0.95658
2217 0.91893
2218 0.91214
2219 0.93813
2220 0.92532
2221 0.94242
2222 0.90856
2223 0.93993
2224 0.96094
2225 0.90263
2226 0.95351
2227 0.96981
2228 0.96986
2229 0.96774
2230 0.99005
2231 0.94412
2232 0.95481
2233 0.95800
2234 0.98414
2235 0.99391
2236 1.04853
2237 1.00345
2238 1.00185
2239 0.96506
2240 0.97999
2241 1.00003
2242 1.02296
2243 0.98144
2244 1.01762
2245 1.00831
2246 1.02085
2247 0.97223
2248 0.95294
2249 0.98346
2250 1.00668
2251 0.99371
2252 0.96495
2253 0.98992
2254 1.04629
2255 0.97391
2256 0.99032
2257 1.02626
2258 1.02066
2259 0.97926
2260 0.93767
2261 0.93008
2262 0.99723
2263 1.00006
2264 0.96966
2265 0.95412
2266 0.96178
2267 0.94611
2268 0.95536
2269 0.98122
2270 0.98494
2271 1.00316
2272 0.98354
2273 0.93758
2274 0.95741
2275 0.94369
2276 0.96384
2277 0.96801
2278 0.97607
2279 0.93232
2280 0.97008
2281 0.98512
2282 0.97807
2283 0.99463
2284 1.06050
2285 1.01524
2286 0.97579
2287 1.01253
2288 1.01659
2289 0.99203
2290 0.99094
2291 1.01036
2292 1.01937
2293 0.98379
2294 1.05450
2295 1.00709
2296 1.01075
2297 1.00373
2298 0.97353
2299 0.98237
2300 1.01073
2301 0.96410
2302 0.95609
2303 0.95312
2304 0.96241
2305 0.96208
2306 0.98763
2307 1.00317
2308 0.98968
2309 1.00985
2310 0.97230
2311 0.96991
2312 0.97948
2313 0.94935
2314 0.97865
2315 0.97438
2316 0.94993
2317 0.92441
2318 0.95137
2319 0.93610
2320 0.95613
2321 1.00117
2322 0.98869
2323 0.97325
2324 0.99493
2325 1.03103
2326 0.97823
2327 1.00945
2328 0.98900
2329 0.98999
2330 0.97452
2331 0.97546
2332 0.99540
2333 0.98044
2334 0.94586
2335 0.95448
2336 0.99297
2337 0.93042
2338 0.93223
2339 0.97531
2340 0.97118
2341 0.92968
2342 0.92267
2343 0.98276
2344 0.95672
2345 0.99742
2346 1.00761
2347 0.99261
2348 1.02854
2349 1.05441
2350 1.04110
2351 0.98391
2352 1.00281
2353 1.01578
2354 0.95831
2355 0.96765
2356 0.99848
2357 1.01986
2358 1.03531
2359 0.98815
2360 1.01653
2361 1.02546
2362 1.03329
2363 0.96897
2364 1.00151
2365 1.01390
2366 0.99232
2367 1.01303
2368 1.00356
2369 0.96473
2370 0.99684
2371 1.00055
2372 0.99235
2373 1.00405
2374 1.03391
2375 1.03378
2376 1.07780
2377 1.10414
2378 1.04167
2379 1.02907
2380 1.02574
2381 1.03402
2382 1.02112
2383 1.01504
2384 1.01173
2385 0.99301
2386 0.97960
2387 0.98353
2388 0.97265
2389 0.97939
2390 1.03047
2391 1.04679
2392 0.99559
2393 0.96833
2394 0.94059
2395 1.01684
2396 1.02377
2397 0.98648
2398 0.98669
2399 0.96915
2400 0.95976
2401 1.00604
2402 0.98718
2403 0.99122
2404 0.98401
2405 0.96649
2406 0.98829
2407 0.97558
2408 1.00846
2409 0.97407
2410 1.00399
2411 0.99733
2412 0.98357
2413 0.94194
2414 0.96973
2415 1.03128
2416 1.00069
2417 0.97286
2418 0.97038
2419 0.97770
2420 0.98305
2421 0.99459
2422 0.97235
2423 0.93465
2424 0.96950
2425 0.98380
2426 0.99407
2427 1.00351
2428 0.97606
2429 0.97756
2430 0.95292
2431 0.96912
2432 0.94528
2433 0.97259
2434 0.98918
2435 0.97589
2436 0.97464
2437 0.97830
2438 0.98679
2439 0.98156
2440 0.95251
2441 0.96747
2442 0.94098
2443 0.99056
2444 0.96554
2445 0.96954
2446 0.97821
2447 0.98872
2448 1.02713
2449 0.99899
2450 0.94691
2451 0.93249
2452 0.95037
2453 0.97147
2454 1.00869
2455 0.95994
2456 0.94669
2457 0.95079
2458 0.93603
2459 0.94516
2460 0.97718
2461 0.93398
2462 0.90923
2463 0.91940
2464 0.94316
2465 0.93285
2466 0.96409
2467 0.94205
2468 0.97190
2469 0.97164
2470 0.97999
2471 0.98133
2472 0.96780
2473 0.95798
2474 0.94606
2475 0.93907
2476 0.95986
2477 0.93288
2478 0.94032
2479 0.93271
2480 0.94368
2481 0.96421
2482 0.94534
2483 0.92147
2484 0.96124
2485 0.91360
2486 0.94309
2487 0.94357
2488 0.92512
2489 0.95249
2490 0.93102
2491 0.95989
2492 0.91175
2493 0.90911
2494 0.94356
2495 0.94645
2496 0.98808
2497 0.94342
2498 0.95651
2499 0.97128

